FedGT: Identification of Malicious Clients in Federated Learning with Secure Aggregation

We propose FedGT, a novel framework for identifying malicious clients in federated learning with secure aggregation. Inspired by group testing, the framework leverages overlapping groups of clients to identify the presence of malicious clients in the groups via a decoding operation. The clients identified as malicious are then removed from the model training, which is performed over the remaining clients. By choosing the size, number, and overlap between groups, FedGT strikes a balance between privacy and security. Specifically, the server learns the aggregated model of the clients in each group - vanilla federated learning and secure aggregation correspond to the extreme cases of FedGT with group size equal to one and the total number of clients, respectively. The effectiveness of FedGT is demonstrated through extensive experiments on the MNIST, CIFAR-10, and ISIC2019 datasets in a cross-silo setting under different data-poisoning attacks. These experiments showcase FedGT's ability to identify malicious clients, resulting in high model utility. We further show that FedGT significantly outperforms the private robust aggregation approach based on the geometric median recently proposed by Pillutla et al. in multiple settings.

==> appendix_plots/csv_files_app/30_clients/CIFAR10_targeted_attack_acc_m_6.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000222e-01,4.000000000000000222e-01,4.000000000000000222e-01,4.000000000000000222e-01
2.000000000000000000e+00,2.833999999999999853e-01,6.102000000000000757e-01,6.102000000000000757e-01,6.102000000000000757e-01,6.291999999999999815e-01
3.000000000000000000e+00,1.390000000000000124e-01,5.658000000000000806e-01,5.658000000000000806e-01,5.658000000000000806e-01,5.399999999999999245e-01
4.000000000000000000e+00,1.071999999999999897e-01,4.881999999999999673e-01,4.881999999999999673e-01,4.881999999999999673e-01,3.835999999999999965e-01
5.000000000000000000e+00,1.075999999999999873e-01,4.035999999999999588e-01,4.035999999999999588e-01,4.035999999999999588e-01,3.274000000000000243e-01
6.000000000000000000e+00,1.064000000000000085e-01,4.162000000000000144e-01,9.919999999999999651e-02,2.310000000000000109e-01,3.389999999999999680e-01
7.000000000000000000e+00,1.058000000000000052e-01,3.758000000000000229e-01,1.004000000000000031e-01,2.511999999999999789e-01,3.271999999999999909e-01
8.000000000000000000e+00,9.959999999999999409e-02,3.721999999999999753e-01,1.033999999999999780e-01,2.133999999999999786e-01,3.301999999999999380e-01
9.000000000000000000e+00,8.959999999999998521e-02,3.496000000000000218e-01,9.580000000000001015e-02,2.182000000000000051e-01,2.973999999999999977e-01
1.000000000000000000e+01,9.199999999999999845e-02,3.538000000000000034e-01,9.720000000000000862e-02,2.081999999999999962e-01,2.992000000000000215e-01
1.100000000000000000e+01,8.240000000000000102e-02,3.272000000000000464e-01,9.359999999999998876e-02,2.129999999999999949e-01,2.806000000000000161e-01
1.200000000000000000e+01,7.359999999999999876e-02,3.329999999999999627e-01,7.939999999999999836e-02,2.093999999999999750e-01,2.748000000000000442e-01
1.300000000000000000e+01,7.799999999999999989e-02,3.383999999999999786e-01,8.320000000000001006e-02,2.097999999999999865e-01,2.650000000000000133e-01
1.400000000000000000e+01,7.159999999999999698e-02,3.208000000000000296e-01,8.880000000000000393e-02,1.941999999999999837e-01,2.564000000000000168e-01
1.500000000000000000e+01,6.700000000000000400e-02,3.148000000000000242e-01,7.560000000000001441e-02,2.136000000000000121e-01,2.510000000000000009e-01
1.600000000000000000e+01,7.339999999999999303e-02,3.099999999999999978e-01,7.639999999999999569e-02,2.017999999999999794e-01,2.719999999999999640e-01
1.700000000000000000e+01,6.659999999999999254e-02,3.171999999999999820e-01,7.599999999999999811e-02,2.065999999999999781e-01,2.657999999999999252e-01
1.800000000000000000e+01,6.980000000000000093e-02,3.008000000000000118e-01,7.160000000000001086e-02,1.890000000000000013e-01,2.564000000000000168e-01
1.900000000000000000e+01,6.300000000000000044e-02,2.889999999999999791e-01,5.979999999999999899e-02,1.834000000000000075e-01,2.466000000000000136e-01
2.000000000000000000e+01,5.799999999999999600e-02,2.903999999999999915e-01,6.219999999999999835e-02,1.784000000000000030e-01,2.253999999999999893e-01
2.100000000000000000e+01,5.619999999999999302e-02,2.921999999999999598e-01,6.779999999999999916e-02,1.927999999999999992e-01,2.453999999999999793e-01
2.200000000000000000e+01,5.320000000000000423e-02,2.748000000000000442e-01,6.079999999999999988e-02,1.771999999999999964e-01,2.288000000000000311e-01
2.300000000000000000e+01,5.719999999999999390e-02,2.711999999999999966e-01,6.360000000000000375e-02,1.943999999999999895e-01,2.320000000000000395e-01
2.400000000000000000e+01,5.019999999999998769e-02,2.613999999999999657e-01,6.379999999999999560e-02,1.711999999999999911e-01,2.222000000000000086e-01
2.500000000000000000e+01,5.579999999999999544e-02,2.668000000000000371e-01,6.460000000000000464e-02,1.822000000000000008e-01,2.290000000000000091e-01
2.600000000000000000e+01,5.059999999999999915e-02,2.518000000000000238e-01,6.779999999999999916e-02,1.751999999999999946e-01,2.030000000000000138e-01
2.700000000000000000e+01,4.640000000000000374e-02,2.466000000000000136e-01,6.139999999999999625e-02,1.711999999999999911e-01,2.208000000000000240e-01
2.800000000000000000e+01,5.239999999999998825e-02,2.419999999999999929e-01,7.159999999999999698e-02,1.599999999999999756e-01,1.863999999999999824e-01
2.900000000000000000e+01,4.979999999999999705e-02,2.419999999999999929e-01,6.919999999999999762e-02,1.527999999999999914e-01,2.088000000000000134e-01
3.000000000000000000e+01,4.780000000000000221e-02,2.273999999999999910e-01,6.739999999999998770e-02,1.489999999999999936e-01,1.991999999999999882e-01


==> appendix_plots/csv_files_app/30_clients/CIFAR10_untargeted_acc_vs_m_6.csv <==
1.000000000000000000e+00,1.000000000000000056e-01,1.000000000000000056e-01,1.000000000000000056e-01,1.000000000000000056e-01,1.003799999999999970e-01
2.000000000000000000e+00,1.506399999999999961e-01,1.638199999999999934e-01,1.638199999999999934e-01,1.638199999999999934e-01,1.874800000000000078e-01
3.000000000000000000e+00,4.467999999999999750e-01,4.110800000000000010e-01,4.110800000000000010e-01,4.110800000000000010e-01,4.251400000000000179e-01
4.000000000000000000e+00,5.086199999999999610e-01,4.702400000000001024e-01,4.702400000000001024e-01,4.702400000000001024e-01,4.930599999999999983e-01
5.000000000000000000e+00,5.541400000000000770e-01,5.240600000000000813e-01,5.240600000000000813e-01,5.240600000000000813e-01,5.354799999999999560e-01
6.000000000000000000e+00,5.938200000000000145e-01,5.544999999999998819e-01,5.839599999999999236e-01,5.764400000000000635e-01,5.722199999999999509e-01
7.000000000000000000e+00,6.199400000000000466e-01,5.832800000000000207e-01,6.098999999999999977e-01,5.992399999999999949e-01,6.001000000000000778e-01
8.000000000000000000e+00,6.426399999999998780e-01,6.047799999999999843e-01,6.324599999999999111e-01,6.222199999999999953e-01,6.232199999999999962e-01
9.000000000000000000e+00,6.626999999999999558e-01,6.261600000000000499e-01,6.488599999999999923e-01,6.411799999999999722e-01,6.403399999999999093e-01
1.000000000000000000e+01,6.756800000000000583e-01,6.396600000000000064e-01,6.615999999999999659e-01,6.573800000000000754e-01,6.597199999999998621e-01
1.100000000000000000e+01,6.906000000000001027e-01,6.584600000000000453e-01,6.738800000000001456e-01,6.696999999999999620e-01,6.706799999999999429e-01
1.200000000000000000e+01,7.033800000000001162e-01,6.647199999999999775e-01,6.875200000000000200e-01,6.847799999999999443e-01,6.799999999999999378e-01
1.300000000000000000e+01,7.135800000000001031e-01,6.812599999999999767e-01,6.951000000000000512e-01,6.924799999999999844e-01,6.918999999999998485e-01
1.400000000000000000e+01,7.213800000000001322e-01,6.843799999999998773e-01,7.021399999999999864e-01,7.026799999999999713e-01,7.027200000000000113e-01
1.500000000000000000e+01,7.262199999999999767e-01,6.965800000000000880e-01,7.084000000000000297e-01,7.038200000000000012e-01,7.094799999999998885e-01
1.600000000000000000e+01,7.326000000000000290e-01,6.938400000000000123e-01,7.092000000000000526e-01,7.159400000000000208e-01,7.178599999999999426e-01
1.700000000000000000e+01,7.376199999999999424e-01,7.018000000000000904e-01,7.171999999999999487e-01,7.131400000000001071e-01,7.220199999999999951e-01
1.800000000000000000e+01,7.438599999999999657e-01,6.824799999999999756e-01,7.202600000000000113e-01,7.291399999999998993e-01,7.273600000000000065e-01
1.900000000000000000e+01,7.485199999999999632e-01,7.103399999999999714e-01,7.223400000000000931e-01,7.187400000000000455e-01,7.322400000000001130e-01
2.000000000000000000e+01,7.531799999999999606e-01,6.767600000000001392e-01,7.252399999999999958e-01,7.389999999999998792e-01,7.373999999999998334e-01
2.100000000000000000e+01,7.557600000000000984e-01,7.206999999999998963e-01,7.328599999999998449e-01,7.298399999999999332e-01,7.412000000000000810e-01
2.200000000000000000e+01,7.593799999999999439e-01,6.772799999999999931e-01,7.361999999999999655e-01,7.447800000000001086e-01,7.455199999999999605e-01
2.300000000000000000e+01,7.631600000000000605e-01,7.302600000000000202e-01,7.366199999999999415e-01,7.362600000000001366e-01,7.475000000000001643e-01
2.400000000000000000e+01,7.671400000000000441e-01,6.719600000000000017e-01,7.405800000000000161e-01,7.528200000000000447e-01,7.531000000000001027e-01
2.500000000000000000e+01,7.694799999999999418e-01,7.322999999999999510e-01,7.416199999999999459e-01,7.392400000000001192e-01,7.572999999999999732e-01
2.600000000000000000e+01,7.727399999999999824e-01,6.743999999999999995e-01,7.440999999999998726e-01,7.562400000000000233e-01,7.599399999999999489e-01
2.700000000000000000e+01,7.747199999999999642e-01,7.398000000000000131e-01,7.457000000000000295e-01,7.439999999999999947e-01,7.616400000000000947e-01
2.800000000000000000e+01,7.779599999999998738e-01,6.716400000000000148e-01,7.474399999999999933e-01,7.638199999999999434e-01,7.650200000000000333e-01
2.900000000000000000e+01,7.792999999999999927e-01,7.480399999999999272e-01,7.480599999999999472e-01,7.406600000000000961e-01,7.692200000000000149e-01
3.000000000000000000e+01,7.807600000000001206e-01,6.654600000000000515e-01,7.514200000000000879e-01,7.676600000000000090e-01,7.703599999999999337e-01


==> appendix_plots/csv_files_app/30_clients/MNIST_targeted_attack_acc_m_6.csv <==
1.000000000000000000e+00,7.929515418502201471e-04,8.898678414096916622e-03,7.048458149779736207e-04,3.083700440528633954e-03,1.409691629955947241e-03
2.000000000000000000e+00,3.524229074889868103e-04,2.731277533039647414e-03,4.405286343612334994e-04,1.057268722466960268e-03,7.048458149779736207e-04
3.000000000000000000e+00,1.762114537444934052e-04,2.290748898678414240e-03,2.643171806167400671e-04,1.145374449339207120e-03,7.048458149779737291e-04
4.000000000000000000e+00,2.643171806167400671e-04,2.202643171806167605e-03,4.405286343612334994e-04,1.145374449339207120e-03,6.167400881057269859e-04
5.000000000000000000e+00,3.524229074889868103e-04,2.290748898678414240e-03,5.286343612334802426e-04,1.409691629955947241e-03,6.167400881057269859e-04
6.000000000000000000e+00,3.524229074889868103e-04,2.466960352422907076e-03,5.286343612334802426e-04,1.497797356828194093e-03,6.167400881057269859e-04
7.000000000000000000e+00,2.643171806167400671e-04,2.643171806167400779e-03,5.286343612334802426e-04,1.585903083700440728e-03,6.167400881057269859e-04
8.000000000000000000e+00,2.643171806167400671e-04,2.819383259911893615e-03,4.405286343612334994e-04,1.674008810572687580e-03,8.810572687224669988e-04
9.000000000000000000e+00,1.762114537444934052e-04,2.819383259911893615e-03,4.405286343612334994e-04,1.850220264317181066e-03,1.057268722466960485e-03
1.000000000000000000e+01,2.643171806167400671e-04,2.995594713656387319e-03,3.524229074889868103e-04,1.850220264317181066e-03,1.057268722466960485e-03


==> appendix_plots/csv_files_app/30_clients/MNIST_untargeted_acc_vs_m_6.csv <==
1.000000000000000000e+00,7.922336136933252337e-01,7.543203958979998180e-01,7.904592394625749030e-01,7.755910767329254885e-01,7.902069245646002882e-01
2.000000000000000000e+00,8.418999950120538145e-01,8.176936436955631882e-01,8.405386685736333519e-01,8.313159937630123508e-01,8.407905551875476391e-01
3.000000000000000000e+00,8.596982367755092724e-01,8.367746164066609538e-01,8.586504242573969048e-01,8.504246031717572762e-01,8.592781139227503306e-01
4.000000000000000000e+00,8.690440951551051674e-01,8.462603762842665356e-01,8.682615761767118467e-01,8.598342500955403755e-01,8.691082967368132239e-01
5.000000000000000000e+00,8.758302741711588846e-01,8.517014460163216949e-01,8.746663481899012993e-01,8.659174761052101932e-01,8.754547315397782636e-01
6.000000000000000000e+00,8.802538757386486612e-01,8.549097955380645653e-01,8.789306785578083758e-01,8.699133440511810367e-01,8.800466806510268691e-01
7.000000000000000000e+00,8.835833496035269130e-01,8.571991956716003003e-01,8.825369735096352253e-01,8.733971713403813064e-01,8.835418701458269686e-01
8.000000000000000000e+00,8.865976562547744910e-01,8.588406793436421660e-01,8.854913237195681797e-01,8.757199952392372699e-01,8.865369882159559456e-01
9.000000000000000000e+00,8.888997922533323770e-01,8.602868699676824438e-01,8.877268435754007703e-01,8.775686053356788197e-01,8.891010728776617134e-01
1.000000000000000000e+01,8.909522811147901900e-01,8.614146619379138281e-01,8.896736950080965656e-01,8.789000536114972562e-01,8.911314761328992251e-01


==> plots/csv_files/m_vs_att_acc/CIFAR10_targeted_attack_acc_vs_m.csv <==
0.000000000000000000e+00,4.100000000000000172e-02,4.100000000000000172e-02,4.119999999999999357e-02,3.860000000000000236e-02
1.000000000000000000e+00,3.360000000000000486e-02,5.720000000000000778e-02,4.840000000000000552e-02,5.440000000000000391e-02
2.000000000000000000e+00,4.100000000000000172e-02,9.619999999999999385e-02,4.820000000000000673e-02,7.739999999999999658e-02
3.000000000000000000e+00,3.560000000000000664e-02,1.761999999999999955e-01,4.320000000000000229e-02,1.106000000000000039e-01
4.000000000000000000e+00,3.940000000000000446e-02,2.641999999999999349e-01,1.076000000000000012e-01,1.691999999999999615e-01
5.000000000000000000e+00,3.740000000000000269e-02,3.840000000000000080e-01,1.862000000000000044e-01,2.515999999999999903e-01


==> plots/csv_files/m_vs_att_acc/CIFAR10_targeted_attack_acc_vs_m_DELTA.csv <==
0.000000000000000000e+00,4.279999999999999083e-02
1.000000000000000000e+00,4.399999999999999745e-02
2.000000000000000000e+00,4.540000000000000285e-02
3.000000000000000000e+00,4.920000000000000068e-02
4.000000000000000000e+00,4.900000000000000189e-02
5.000000000000000000e+00,5.320000000000000423e-02


==> plots/csv_files/round_vs_att_acc/CIFAR10_att_acc_vs_round_m-1.csv <==
1.000000000000000000e+00,0.000000000000000000e+00,1.993999999999999939e-01,1.993999999999999939e-01,1.766000000000000070e-01
2.000000000000000000e+00,1.099999999999999936e-02,9.299999999999999933e-02,9.299999999999999933e-02,1.423999999999999988e-01
3.000000000000000000e+00,1.171999999999999986e-01,2.028000000000000080e-01,2.028000000000000080e-01,1.683999999999999941e-01
4.000000000000000000e+00,1.183999999999999914e-01,1.763999999999999735e-01,1.763999999999999735e-01,1.681999999999999884e-01
5.000000000000000000e+00,1.103999999999999843e-01,1.740000000000000158e-01,1.740000000000000158e-01,1.562000000000000055e-01
6.000000000000000000e+00,1.028000000000000025e-01,1.576000000000000179e-01,1.122000000000000081e-01,1.342000000000000137e-01
7.000000000000000000e+00,8.700000000000000788e-02,1.499999999999999944e-01,1.065999999999999864e-01,1.338000000000000023e-01
8.000000000000000000e+00,9.180000000000000659e-02,1.497999999999999887e-01,1.072000000000000036e-01,1.284000000000000141e-01
9.000000000000000000e+00,8.020000000000000739e-02,1.421999999999999931e-01,1.014000000000000040e-01,1.246000000000000024e-01
1.000000000000000000e+01,8.359999999999999376e-02,1.353999999999999926e-01,9.280000000000000748e-02,1.183999999999999914e-01
1.100000000000000000e+01,6.860000000000000819e-02,1.255999999999999894e-01,9.520000000000000684e-02,1.209999999999999964e-01
1.200000000000000000e+01,6.199999999999999956e-02,1.207999999999999907e-01,9.240000000000000990e-02,1.052000000000000018e-01
1.300000000000000000e+01,6.479999999999999649e-02,1.232000000000000040e-01,7.739999999999999658e-02,1.011999999999999983e-01
1.400000000000000000e+01,4.800000000000000100e-02,1.062000000000000027e-01,7.199999999999998068e-02,9.240000000000000990e-02
1.500000000000000000e+01,4.299999999999999656e-02,1.054000000000000076e-01,7.419999999999998819e-02,7.780000000000000804e-02
1.600000000000000000e+01,4.539999999999999591e-02,9.840000000000001523e-02,6.620000000000000884e-02,7.259999999999999787e-02
1.700000000000000000e+01,5.140000000000000124e-02,9.700000000000000289e-02,7.439999999999999392e-02,7.160000000000001086e-02
1.800000000000000000e+01,3.880000000000000115e-02,8.419999999999999707e-02,5.940000000000000835e-02,6.920000000000001150e-02
1.900000000000000000e+01,4.499999999999999833e-02,8.240000000000000102e-02,6.479999999999999649e-02,6.980000000000000093e-02
2.000000000000000000e+01,3.959999999999999631e-02,6.880000000000000004e-02,5.440000000000000391e-02,6.579999999999999738e-02
2.100000000000000000e+01,3.560000000000000664e-02,7.919999999999999263e-02,5.820000000000000867e-02,6.139999999999999625e-02
2.200000000000000000e+01,3.840000000000000357e-02,7.439999999999999392e-02,5.560000000000000359e-02,5.739999999999999269e-02
2.300000000000000000e+01,3.860000000000000236e-02,7.359999999999999876e-02,5.680000000000000326e-02,5.939999999999999447e-02
2.400000000000000000e+01,3.580000000000000543e-02,7.220000000000000029e-02,5.040000000000000036e-02,6.239999999999999714e-02
2.500000000000000000e+01,3.540000000000000091e-02,7.059999999999999609e-02,5.079999999999999793e-02,5.260000000000000092e-02
2.600000000000000000e+01,2.800000000000000405e-02,6.479999999999999649e-02,4.940000000000000641e-02,5.899999999999999689e-02
2.700000000000000000e+01,3.620000000000000301e-02,5.939999999999999447e-02,5.079999999999999793e-02,4.900000000000000189e-02
2.800000000000000000e+01,3.219999999999999946e-02,6.700000000000000400e-02,4.620000000000000495e-02,5.579999999999999544e-02
2.900000000000000000e+01,3.840000000000000357e-02,5.900000000000001077e-02,5.000000000000000278e-02,4.839999999999999858e-02
3.000000000000000000e+01,3.360000000000000486e-02,5.720000000000000778e-02,4.840000000000000552e-02,5.440000000000000391e-02


==> plots/csv_files/round_vs_att_acc/CIFAR10_att_acc_vs_round_m-1_DELTA.csv <==
1.000000000000000000e+00,1.993999999999999939e-01
2.000000000000000000e+00,9.299999999999999933e-02
3.000000000000000000e+00,2.028000000000000080e-01
4.000000000000000000e+00,1.763999999999999735e-01
5.000000000000000000e+00,1.740000000000000158e-01
6.000000000000000000e+00,9.740000000000001434e-02
7.000000000000000000e+00,9.500000000000000111e-02
8.000000000000000000e+00,9.600000000000000200e-02
9.000000000000000000e+00,8.159999999999999198e-02
1.000000000000000000e+01,7.659999999999998754e-02
1.100000000000000000e+01,7.980000000000000981e-02
1.200000000000000000e+01,7.299999999999999545e-02
1.300000000000000000e+01,6.199999999999999956e-02
1.400000000000000000e+01,5.439999999999999003e-02
1.500000000000000000e+01,5.660000000000000447e-02
1.600000000000000000e+01,5.100000000000000366e-02
1.700000000000000000e+01,5.919999999999999568e-02
1.800000000000000000e+01,4.259999999999999898e-02
1.900000000000000000e+01,4.139999999999999930e-02
2.000000000000000000e+01,4.720000000000000584e-02
2.100000000000000000e+01,4.279999999999999777e-02
2.200000000000000000e+01,3.880000000000000115e-02
2.300000000000000000e+01,4.840000000000000552e-02
2.400000000000000000e+01,4.440000000000000197e-02
2.500000000000000000e+01,3.640000000000000180e-02
2.600000000000000000e+01,3.500000000000000333e-02
2.700000000000000000e+01,3.880000000000000115e-02
2.800000000000000000e+01,3.440000000000000002e-02
2.900000000000000000e+01,3.919999999999999873e-02
3.000000000000000000e+01,4.399999999999999745e-02


==> plots/csv_files/round_vs_att_acc/CIFAR10_att_acc_vs_round_m-3.csv <==
1.000000000000000000e+00,2.000000000000000111e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.000000000000000111e-01
2.000000000000000000e+00,1.174000000000000182e-01,4.815999999999999726e-01,4.815999999999999726e-01,5.302000000000000046e-01
3.000000000000000000e+00,1.125999999999999918e-01,4.530000000000000138e-01,4.530000000000000138e-01,3.967999999999999861e-01
4.000000000000000000e+00,1.049999999999999822e-01,4.783999999999999919e-01,4.783999999999999919e-01,3.709999999999999964e-01
5.000000000000000000e+00,1.000000000000000056e-01,4.083999999999999853e-01,4.083999999999999853e-01,3.257999999999999785e-01
6.000000000000000000e+00,9.859999999999999321e-02,4.035999999999999588e-01,1.159999999999999920e-01,2.826000000000000179e-01
7.000000000000000000e+00,9.800000000000000377e-02,3.610000000000000431e-01,1.091999999999999915e-01,2.626000000000000001e-01
8.000000000000000000e+00,9.200000000000001232e-02,3.770000000000000018e-01,1.125999999999999918e-01,2.719999999999999640e-01
9.000000000000000000e+00,8.300000000000000433e-02,3.288000000000000367e-01,1.030000000000000082e-01,2.630000000000000115e-01
1.000000000000000000e+01,8.039999999999999925e-02,3.567999999999999505e-01,1.076000000000000012e-01,2.552000000000000379e-01
1.100000000000000000e+01,7.520000000000000295e-02,3.168000000000000260e-01,9.640000000000001346e-02,2.570000000000000062e-01
1.200000000000000000e+01,7.240000000000000602e-02,3.088000000000000189e-01,8.820000000000000062e-02,2.379999999999999893e-01
1.300000000000000000e+01,6.300000000000000044e-02,2.920000000000000373e-01,8.160000000000000586e-02,2.244000000000000161e-01
1.400000000000000000e+01,5.059999999999999915e-02,2.695999999999999508e-01,6.840000000000000246e-02,2.120000000000000218e-01
1.500000000000000000e+01,5.819999999999999479e-02,2.584000000000000186e-01,7.280000000000000360e-02,1.958000000000000018e-01
1.600000000000000000e+01,4.859999999999999737e-02,2.620000000000000107e-01,7.699999999999999900e-02,1.937999999999999723e-01
1.700000000000000000e+01,4.540000000000000285e-02,2.398000000000000131e-01,6.539999999999998592e-02,1.846000000000000141e-01
1.800000000000000000e+01,4.500000000000000527e-02,2.271999999999999853e-01,6.139999999999998931e-02,1.748000000000000109e-01
1.900000000000000000e+01,5.140000000000000124e-02,2.282000000000000139e-01,5.059999999999999915e-02,1.486000000000000099e-01
2.000000000000000000e+01,4.040000000000000535e-02,2.296000000000000263e-01,6.039999999999999536e-02,1.671999999999999875e-01
2.100000000000000000e+01,4.099999999999999478e-02,2.144000000000000072e-01,6.279999999999999472e-02,1.406000000000000028e-01
2.200000000000000000e+01,3.300000000000000155e-02,2.001999999999999891e-01,5.220000000000000334e-02,1.388000000000000067e-01
2.300000000000000000e+01,3.919999999999999873e-02,1.995999999999999996e-01,5.919999999999999568e-02,1.481999999999999984e-01
2.400000000000000000e+01,3.419999999999999429e-02,1.899999999999999745e-01,5.259999999999999398e-02,1.338000000000000023e-01
2.500000000000000000e+01,3.679999999999999938e-02,2.029999999999999860e-01,4.040000000000000535e-02,1.352000000000000146e-01
2.600000000000000000e+01,3.540000000000000091e-02,1.807999999999999885e-01,4.780000000000000221e-02,1.312000000000000111e-01
2.700000000000000000e+01,3.380000000000000365e-02,1.704000000000000237e-01,4.019999999999999962e-02,1.300000000000000044e-01
2.800000000000000000e+01,3.300000000000000155e-02,1.790000000000000202e-01,4.680000000000000132e-02,1.103999999999999843e-01
2.900000000000000000e+01,3.419999999999999429e-02,1.616000000000000214e-01,4.660000000000000253e-02,1.232000000000000040e-01
3.000000000000000000e+01,3.560000000000000664e-02,1.761999999999999955e-01,4.320000000000000229e-02,1.106000000000000039e-01


==> plots/csv_files/round_vs_att_acc/CIFAR10_att_acc_vs_round_m-3_DELTA.csv <==
1.000000000000000000e+00,2.000000000000000111e-01
2.000000000000000000e+00,4.815999999999999726e-01
3.000000000000000000e+00,4.530000000000000138e-01
4.000000000000000000e+00,4.783999999999999919e-01
5.000000000000000000e+00,4.083999999999999853e-01
6.000000000000000000e+00,1.088000000000000078e-01
7.000000000000000000e+00,1.042000000000000010e-01
8.000000000000000000e+00,9.700000000000000289e-02
9.000000000000000000e+00,9.140000000000000902e-02
1.000000000000000000e+01,8.680000000000001603e-02
1.100000000000000000e+01,8.220000000000000917e-02
1.200000000000000000e+01,8.660000000000001030e-02
1.300000000000000000e+01,7.139999999999999125e-02
1.400000000000000000e+01,5.999999999999999778e-02
1.500000000000000000e+01,6.619999999999999496e-02
1.600000000000000000e+01,5.960000000000000714e-02
1.700000000000000000e+01,5.760000000000000536e-02
1.800000000000000000e+01,6.439999999999998503e-02
1.900000000000000000e+01,5.260000000000000092e-02
2.000000000000000000e+01,5.520000000000000601e-02
2.100000000000000000e+01,5.240000000000000213e-02
2.200000000000000000e+01,6.180000000000000077e-02
2.300000000000000000e+01,5.200000000000000455e-02
2.400000000000000000e+01,5.059999999999999915e-02
2.500000000000000000e+01,5.300000000000000544e-02
2.600000000000000000e+01,4.580000000000000737e-02
2.700000000000000000e+01,4.620000000000000495e-02
2.800000000000000000e+01,4.460000000000000075e-02
2.900000000000000000e+01,4.399999999999999745e-02
3.000000000000000000e+01,4.920000000000000068e-02


==> plots/csv_files/round_vs_att_acc/CIFAR10_att_acc_vs_round_m-5.csv <==
1.000000000000000000e+00,2.000000000000000111e-01,5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01
2.000000000000000000e+00,3.166000000000000481e-01,7.429999999999999938e-01,7.429999999999999938e-01,6.761999999999999122e-01
3.000000000000000000e+00,1.237999999999999934e-01,6.123999999999999444e-01,6.123999999999999444e-01,5.906000000000000139e-01
4.000000000000000000e+00,1.153999999999999887e-01,6.954000000000000181e-01,6.954000000000000181e-01,6.672000000000000153e-01
5.000000000000000000e+00,1.103999999999999843e-01,7.038000000000000922e-01,7.038000000000000922e-01,6.801999999999999158e-01
6.000000000000000000e+00,1.028000000000000025e-01,7.037999999999999812e-01,3.790000000000000591e-01,6.157999999999999030e-01
7.000000000000000000e+00,9.280000000000000748e-02,6.942000000000000393e-01,4.057999999999999940e-01,6.102000000000000757e-01
8.000000000000000000e+00,8.740000000000000546e-02,6.814000000000000057e-01,4.017999999999999905e-01,5.725999999999999979e-01
9.000000000000000000e+00,7.999999999999998779e-02,6.421999999999999931e-01,3.450000000000000289e-01,5.600000000000000533e-01
1.000000000000000000e+01,8.319999999999999618e-02,6.218000000000000194e-01,3.632000000000000228e-01,5.358000000000000540e-01
1.100000000000000000e+01,7.499999999999998335e-02,6.089999999999999858e-01,3.337999999999999856e-01,4.676000000000000156e-01
1.200000000000000000e+01,6.900000000000000577e-02,5.720000000000000639e-01,3.094000000000000083e-01,4.570000000000000173e-01
1.300000000000000000e+01,6.579999999999999738e-02,5.681999999999999273e-01,3.128000000000000225e-01,4.621999999999999997e-01
1.400000000000000000e+01,5.360000000000000181e-02,5.065999999999999392e-01,2.691999999999999948e-01,3.878000000000000336e-01
1.500000000000000000e+01,5.059999999999999915e-02,5.141999999999999904e-01,2.932000000000000162e-01,4.070000000000000284e-01
1.600000000000000000e+01,4.519999999999999712e-02,5.021999999999999797e-01,2.677999999999999825e-01,3.688000000000000167e-01
1.700000000000000000e+01,4.640000000000000374e-02,4.802000000000000712e-01,2.660000000000000142e-01,3.605999999999999761e-01
1.800000000000000000e+01,5.100000000000000366e-02,4.425999999999999934e-01,2.296000000000000263e-01,3.326000000000000068e-01
1.900000000000000000e+01,3.580000000000000543e-02,4.362000000000000322e-01,2.444000000000000061e-01,3.144000000000000128e-01
2.000000000000000000e+01,4.039999999999999841e-02,4.202000000000000179e-01,2.037999999999999812e-01,3.217999999999999750e-01
2.100000000000000000e+01,4.060000000000000414e-02,4.475999999999999979e-01,2.412000000000000255e-01,2.853999999999999870e-01
2.200000000000000000e+01,3.640000000000000180e-02,4.261999999999999678e-01,2.058000000000000385e-01,3.015999999999999792e-01
2.300000000000000000e+01,4.220000000000000140e-02,4.023999999999999799e-01,2.208000000000000240e-01,2.862000000000000099e-01
2.400000000000000000e+01,4.399999999999999745e-02,4.341999999999999749e-01,2.082000000000000239e-01,2.470000000000000251e-01
2.500000000000000000e+01,3.339999999999999913e-02,3.735999999999999877e-01,2.280000000000000360e-01,2.726000000000000090e-01
2.600000000000000000e+01,4.320000000000000229e-02,4.092000000000000637e-01,2.165999999999999870e-01,2.684000000000000274e-01
2.700000000000000000e+01,3.600000000000000422e-02,3.998000000000000442e-01,1.953999999999999626e-01,2.674000000000000266e-01
2.800000000000000000e+01,3.619999999999999607e-02,3.595999999999999752e-01,1.751999999999999669e-01,2.387999999999999845e-01
2.900000000000000000e+01,4.000000000000000083e-02,3.936000000000000054e-01,2.074000000000000288e-01,2.737999999999999878e-01
3.000000000000000000e+01,3.740000000000000269e-02,3.840000000000000080e-01,1.862000000000000044e-01,2.515999999999999903e-01


==> plots/csv_files/round_vs_att_acc/CIFAR10_att_acc_vs_round_m-5_DELTA.csv <==
1.000000000000000000e+00,5.999999999999999778e-01
2.000000000000000000e+00,7.429999999999999938e-01
3.000000000000000000e+00,6.123999999999999444e-01
4.000000000000000000e+00,6.954000000000000181e-01
5.000000000000000000e+00,7.038000000000000922e-01
6.000000000000000000e+00,9.879999999999999893e-02
7.000000000000000000e+00,9.740000000000000047e-02
8.000000000000000000e+00,8.000000000000000167e-02
9.000000000000000000e+00,8.640000000000000457e-02
1.000000000000000000e+01,8.640000000000000457e-02
1.100000000000000000e+01,8.640000000000000457e-02
1.200000000000000000e+01,8.259999999999999287e-02
1.300000000000000000e+01,7.820000000000000562e-02
1.400000000000000000e+01,5.220000000000000334e-02
1.500000000000000000e+01,8.059999999999999110e-02
1.600000000000000000e+01,5.420000000000000512e-02
1.700000000000000000e+01,5.819999999999999479e-02
1.800000000000000000e+01,5.340000000000000302e-02
1.900000000000000000e+01,4.320000000000000229e-02
2.000000000000000000e+01,5.499999999999999334e-02
2.100000000000000000e+01,6.539999999999999980e-02
2.200000000000000000e+01,5.860000000000000625e-02
2.300000000000000000e+01,5.639999999999999181e-02
2.400000000000000000e+01,6.279999999999999472e-02
2.500000000000000000e+01,5.460000000000000270e-02
2.600000000000000000e+01,4.340000000000000802e-02
2.700000000000000000e+01,4.739999999999999075e-02
2.800000000000000000e+01,5.400000000000000633e-02
2.900000000000000000e+01,5.440000000000000391e-02
3.000000000000000000e+01,5.320000000000000423e-02


==> plots/csv_files/round_vs_att_acc/ISIC_att_acc_vs_round_m-1.csv <==
1.000000000000000000e+00,2.598120508568269593e-01,3.792150359314538366e-01,3.825317855168601788e-01,2.653399668325041594e-01
2.000000000000000000e+00,2.343836373687119556e-01,3.150912106135986268e-01,3.178551686014372546e-01,2.233278054173576666e-01
3.000000000000000000e+00,2.371475953565505834e-01,2.808181315644002196e-01,2.852404643449419908e-01,2.288557213930348111e-01
4.000000000000000000e+00,2.509673852957434725e-01,2.819237147595356485e-01,2.824765063571033630e-01,2.382531785516860123e-01
5.000000000000000000e+00,2.498618021006080436e-01,2.846876727473742208e-01,2.863460475400773642e-01,2.470978441127694991e-01
6.000000000000000000e+00,2.603648424543946738e-01,2.863460475400773642e-01,1.586511885019347978e-01,2.459922609176340424e-01
7.000000000000000000e+00,2.454394693200663280e-01,2.802653399668325052e-01,2.072968490878938363e-01,2.504145936981758136e-01
8.000000000000000000e+00,2.382531785516860123e-01,2.802653399668325052e-01,1.796572692095079748e-01,2.493090105030403569e-01
9.000000000000000000e+00,2.371475953565505834e-01,2.797125483692647907e-01,1.945826423438363761e-01,2.548369264787175292e-01
1.000000000000000000e+01,2.338308457711442967e-01,2.791597567716970762e-01,1.824212271973465749e-01,2.515201768933112425e-01
1.100000000000000000e+01,2.277501381978993822e-01,2.681039248203427316e-01,1.779988944168048592e-01,2.388059701492537545e-01
1.200000000000000000e+01,2.393587617468214412e-01,2.780541735765616473e-01,1.929242675511332050e-01,2.454394693200663280e-01
1.300000000000000000e+01,2.382531785516860123e-01,2.587064676616915304e-01,1.918186843559978039e-01,2.581536760641238160e-01
1.400000000000000000e+01,2.222222222222222376e-01,2.437810945273631846e-01,1.741293532338308303e-01,2.393587617468214412e-01
1.500000000000000000e+01,2.343836373687120112e-01,2.592592592592592449e-01,1.824212271973466304e-01,2.465450525152017569e-01
1.600000000000000000e+01,2.144831398562741798e-01,2.625760088446655871e-01,1.807628524046434315e-01,2.470978441127694991e-01
1.700000000000000000e+01,2.222222222222222376e-01,2.592592592592592449e-01,1.768933112216694303e-01,2.305140961857380100e-01
1.800000000000000000e+01,2.305140961857380100e-01,2.653399668325041039e-01,1.824212271973465749e-01,2.443338861249308991e-01
1.900000000000000000e+01,2.122719734660033220e-01,2.531785516860143859e-01,1.663902708678828279e-01,2.470978441127694991e-01
2.000000000000000000e+01,2.216694306246544954e-01,2.564953012714206726e-01,1.752349364289662592e-01,2.299613045881702400e-01
2.100000000000000000e+01,2.150359314538419220e-01,2.504145936981758136e-01,1.746821448313985725e-01,2.354892205638474401e-01
2.200000000000000000e+01,2.288557213930348111e-01,2.642343836373686750e-01,1.779988944168048592e-01,2.493090105030403569e-01
2.300000000000000000e+01,2.172470978441127798e-01,2.482034273079049280e-01,1.746821448313985448e-01,2.271973466003316677e-01
2.400000000000000000e+01,2.238805970149253532e-01,2.592592592592592449e-01,1.835268103924820038e-01,2.443338861249308991e-01
2.500000000000000000e+01,2.155887230514096087e-01,2.537313432835821003e-01,1.779988944168048592e-01,2.388059701492537545e-01
2.600000000000000000e+01,2.227750138197899243e-01,2.548369264787175292e-01,1.741293532338308303e-01,2.365948037589828967e-01
2.700000000000000000e+01,2.260917634051962388e-01,2.603648424543946738e-01,1.879491431730237749e-01,2.493090105030403569e-01
2.800000000000000000e+01,2.233278054173576666e-01,2.603648424543947293e-01,1.625207296849087990e-01,2.371475953565505834e-01
2.900000000000000000e+01,2.249861802100608099e-01,2.542841348811498148e-01,1.829740187949143448e-01,2.432283029297954702e-01
3.000000000000000000e+01,2.216694306246544954e-01,2.487562189054726147e-01,1.730237700386954014e-01,2.377003869541182979e-01
3.100000000000000000e+01,2.249861802100607822e-01,2.559425096738529581e-01,1.796572692095080026e-01,2.415699281370923268e-01
3.200000000000000000e+01,2.244333886124930955e-01,2.620232172470978171e-01,1.686014372581536858e-01,2.470978441127694991e-01
3.300000000000000000e+01,2.266445550027639533e-01,2.564953012714206726e-01,1.746821448313985725e-01,2.415699281370922991e-01
3.400000000000000000e+01,2.244333886124930955e-01,2.598120508568269593e-01,1.630735212824765135e-01,2.316196793808733834e-01
3.500000000000000000e+01,2.294085129906025255e-01,2.598120508568269593e-01,1.702598120508568291e-01,2.454394693200663280e-01
3.600000000000000000e+01,2.222222222222222099e-01,2.498618021006080714e-01,1.741293532338308303e-01,2.404643449419568979e-01
3.700000000000000000e+01,2.238805970149253532e-01,2.498618021006080436e-01,1.697070204532891147e-01,2.388059701492537545e-01
3.800000000000000000e+01,2.238805970149253532e-01,2.559425096738529581e-01,1.686014372581536858e-01,2.454394693200663280e-01
3.900000000000000000e+01,2.222222222222222099e-01,2.559425096738529581e-01,1.730237700386954014e-01,2.465450525152017569e-01
4.000000000000000000e+01,2.172470978441127798e-01,2.542841348811498148e-01,1.697070204532891147e-01,2.327252625760088678e-01


==> plots/csv_files/round_vs_att_acc/ISIC_att_acc_vs_round_m-1_DELTA.csv <==
1.000000000000000000e+00,3.825317855168601788e-01
2.000000000000000000e+00,3.178551686014372546e-01
3.000000000000000000e+00,2.852404643449419908e-01
4.000000000000000000e+00,2.824765063571033630e-01
5.000000000000000000e+00,2.863460475400773642e-01
6.000000000000000000e+00,1.603095632946379412e-01
7.000000000000000000e+00,2.078496406854615508e-01
8.000000000000000000e+00,1.818684355997788604e-01
9.000000000000000000e+00,1.818684355997788604e-01
1.000000000000000000e+01,1.857379767827528616e-01
1.100000000000000000e+01,1.774461028192371448e-01
1.200000000000000000e+01,1.851851851851852027e-01
1.300000000000000000e+01,1.956882255389718051e-01
1.400000000000000000e+01,1.779988944168048592e-01
1.500000000000000000e+01,1.796572692095080026e-01
1.600000000000000000e+01,1.862907683803206316e-01
1.700000000000000000e+01,1.746821448313985725e-01
1.800000000000000000e+01,1.774461028192371448e-01
1.900000000000000000e+01,1.757877280265340014e-01
2.000000000000000000e+01,1.702598120508568291e-01
2.100000000000000000e+01,1.912658927584300894e-01
2.200000000000000000e+01,1.918186843559978039e-01
2.300000000000000000e+01,1.774461028192371448e-01
2.400000000000000000e+01,1.774461028192371448e-01
2.500000000000000000e+01,1.846323935876174882e-01
2.600000000000000000e+01,1.768933112216694303e-01
2.700000000000000000e+01,1.879491431730238027e-01
2.800000000000000000e+01,1.652846876727473713e-01
2.900000000000000000e+01,1.802100608070757171e-01
3.000000000000000000e+01,1.835268103924820038e-01
3.100000000000000000e+01,1.873963515754560605e-01
3.200000000000000000e+01,1.929242675511332050e-01
3.300000000000000000e+01,1.857379767827529171e-01
3.400000000000000000e+01,1.702598120508568291e-01
3.500000000000000000e+01,1.840796019900497738e-01
3.600000000000000000e+01,1.923714759535655183e-01
3.700000000000000000e+01,1.724709784411276869e-01
3.800000000000000000e+01,1.768933112216694303e-01
3.900000000000000000e+01,1.741293532338308303e-01
4.000000000000000000e+01,1.768933112216694303e-01


==> plots/csv_files/round_vs_att_acc/ISIC_att_acc_vs_round_m-3.csv <==
1.000000000000000000e+00,2.990602542841349076e-01,5.328911000552791766e-01,5.301271420674406043e-01,4.566058595909341933e-01
2.000000000000000000e+00,2.343836373687120112e-01,3.775566611387506932e-01,3.803206191265892655e-01,3.283582089552238847e-01
3.000000000000000000e+00,2.382531785516860123e-01,3.377556661138750305e-01,3.477059148700940017e-01,3.045881702598120522e-01
4.000000000000000000e+00,2.277501381978993822e-01,3.349917081260364582e-01,3.427307904919845161e-01,3.007186290768380510e-01
5.000000000000000000e+00,2.404643449419568701e-01,3.278054173576561703e-01,3.360972913211719426e-01,3.150912106135986823e-01
6.000000000000000000e+00,2.515201768933112425e-01,3.316749585406302270e-01,1.592039800995024568e-01,3.189607517965727390e-01
7.000000000000000000e+00,2.448866777224986135e-01,3.366500829187397126e-01,2.211166390270867810e-01,3.189607517965727390e-01
8.000000000000000000e+00,2.238805970149253810e-01,3.278054173576561703e-01,1.995577667219458340e-01,3.034825870646766233e-01
9.000000000000000000e+00,2.227750138197899243e-01,3.305693753454947426e-01,1.923714759535655183e-01,3.228302929795466847e-01
1.000000000000000000e+01,2.238805970149253532e-01,3.394140409065782293e-01,2.166943062465450376e-01,3.266998341625207414e-01
1.100000000000000000e+01,2.139303482587064931e-01,3.211719181868435413e-01,1.907131011608623472e-01,3.139856274184632534e-01
1.200000000000000000e+01,2.183526810392482087e-01,3.228302929795467402e-01,1.962410171365395195e-01,3.090105030403537678e-01
1.300000000000000000e+01,2.283029297954670966e-01,3.233830845771144546e-01,2.183526810392482087e-01,3.040353786622443377e-01
1.400000000000000000e+01,2.155887230514096087e-01,3.195135433941404535e-01,1.768933112216694303e-01,2.935323383084577631e-01
1.500000000000000000e+01,2.255389718076285244e-01,3.161967938087341112e-01,1.973466003316749484e-01,3.117744610281923401e-01
1.600000000000000000e+01,2.211166390270867810e-01,3.189607517965727390e-01,1.940298507462686617e-01,3.139856274184632534e-01
1.700000000000000000e+01,2.249861802100608099e-01,3.123272526257600545e-01,1.735765616362631436e-01,2.990602542841348521e-01
1.800000000000000000e+01,2.299613045881702400e-01,3.333333333333333148e-01,1.978993919292426629e-01,3.161967938087341112e-01
1.900000000000000000e+01,2.172470978441127798e-01,3.051409618573797666e-01,1.757877280265340014e-01,3.123272526257601100e-01
2.000000000000000000e+01,2.078496406854616063e-01,3.084577114427860534e-01,1.945826423438363761e-01,3.012714206744057654e-01
2.100000000000000000e+01,2.139303482587064653e-01,3.161967938087341112e-01,1.945826423438363761e-01,3.123272526257601100e-01
2.200000000000000000e+01,2.155887230514096087e-01,3.145384190160309679e-01,1.802100608070757171e-01,3.056937534549474811e-01
2.300000000000000000e+01,2.133775566611387509e-01,2.990602542841349076e-01,1.835268103924820593e-01,3.034825870646766233e-01
2.400000000000000000e+01,2.128247650635710364e-01,3.106688778330569112e-01,1.962410171365395195e-01,2.907683803206191353e-01
2.500000000000000000e+01,2.045328911000552641e-01,3.018242122719734244e-01,1.912658927584300617e-01,3.007186290768380510e-01
2.600000000000000000e+01,2.139303482587064653e-01,3.062465450525151955e-01,1.829740187949143448e-01,2.951907131011608509e-01
2.700000000000000000e+01,2.200110558319513521e-01,3.095632946379214823e-01,1.967938087341072340e-01,3.051409618573797666e-01
2.800000000000000000e+01,2.100608070757324641e-01,3.034825870646766233e-01,1.779988944168048592e-01,2.957435046987286209e-01
2.900000000000000000e+01,2.200110558319513521e-01,3.062465450525151955e-01,1.918186843559977761e-01,2.940851299060254220e-01
3.000000000000000000e+01,2.161415146489773509e-01,3.112216694306246811e-01,1.851851851851852027e-01,3.012714206744057654e-01
3.100000000000000000e+01,2.155887230514096087e-01,3.123272526257601100e-01,1.829740187949143448e-01,3.145384190160309679e-01
3.200000000000000000e+01,2.133775566611387509e-01,3.067993366500829100e-01,1.824212271973465749e-01,2.957435046987285099e-01
3.300000000000000000e+01,2.222222222222222099e-01,3.145384190160309124e-01,1.868435599778883460e-01,2.891100055279159364e-01
3.400000000000000000e+01,2.144831398562741798e-01,3.167495854063018257e-01,1.824212271973466304e-01,2.918739635157545642e-01
3.500000000000000000e+01,2.161415146489773231e-01,3.139856274184632534e-01,1.907131011608623472e-01,3.084577114427860534e-01
3.600000000000000000e+01,2.155887230514096087e-01,3.040353786622443377e-01,1.896075179657269183e-01,2.863460475400774197e-01
3.700000000000000000e+01,2.128247650635710642e-01,3.073521282476506244e-01,1.807628524046434315e-01,2.907683803206191353e-01
3.800000000000000000e+01,2.078496406854616063e-01,3.045881702598120522e-01,1.724709784411277147e-01,2.996130458817026221e-01
3.900000000000000000e+01,2.139303482587064653e-01,3.062465450525151955e-01,1.857379767827529171e-01,3.056937534549474811e-01
4.000000000000000000e+01,2.128247650635710364e-01,3.051409618573797666e-01,1.873963515754560605e-01,2.929795467108899931e-01


==> plots/csv_files/round_vs_att_acc/ISIC_att_acc_vs_round_m-3_DELTA.csv <==
1.000000000000000000e+00,5.301271420674406043e-01
2.000000000000000000e+00,3.803206191265892655e-01
3.000000000000000000e+00,3.477059148700940017e-01
4.000000000000000000e+00,3.427307904919845161e-01
5.000000000000000000e+00,3.360972913211719426e-01
6.000000000000000000e+00,1.757877280265340014e-01
7.000000000000000000e+00,2.189054726368159509e-01
8.000000000000000000e+00,2.111663902708678930e-01
9.000000000000000000e+00,2.028745163073521207e-01
1.000000000000000000e+01,2.106135986733001231e-01
1.100000000000000000e+01,2.089552238805970352e-01
1.200000000000000000e+01,1.984521835268103773e-01
1.300000000000000000e+01,2.067440574903261774e-01
1.400000000000000000e+01,1.890547263681592316e-01
1.500000000000000000e+01,1.984521835268104051e-01
1.600000000000000000e+01,2.012161415146489774e-01
1.700000000000000000e+01,1.857379767827529171e-01
1.800000000000000000e+01,1.990049751243780918e-01
1.900000000000000000e+01,1.851851851851852027e-01
2.000000000000000000e+01,1.901603095632946328e-01
2.100000000000000000e+01,1.945826423438363761e-01
2.200000000000000000e+01,1.956882255389718051e-01
2.300000000000000000e+01,1.973466003316749762e-01
2.400000000000000000e+01,1.857379767827529171e-01
2.500000000000000000e+01,2.001105583195135207e-01
2.600000000000000000e+01,1.984521835268104051e-01
2.700000000000000000e+01,1.945826423438363761e-01
2.800000000000000000e+01,1.835268103924820038e-01
2.900000000000000000e+01,1.978993919292426906e-01
3.000000000000000000e+01,2.017689331122166918e-01
3.100000000000000000e+01,2.039800995024875496e-01
3.200000000000000000e+01,1.940298507462686617e-01
3.300000000000000000e+01,2.045328911000552641e-01
3.400000000000000000e+01,1.912658927584300894e-01
3.500000000000000000e+01,1.984521835268104051e-01
3.600000000000000000e+01,2.039800995024875496e-01
3.700000000000000000e+01,1.829740187949143448e-01
3.800000000000000000e+01,1.984521835268103773e-01
3.900000000000000000e+01,1.918186843559978039e-01
4.000000000000000000e+01,1.912658927584300617e-01


==> plots/csv_files/round_vs_att_acc/ISIC_att_acc_vs_round_m-5.csv <==
1.000000000000000000e+00,2.979546710889994787e-01,6.058595909342178176e-01,6.053067993366502142e-01,5.516860143725815790e-01
2.000000000000000000e+00,2.520729684908789570e-01,4.322830292979547018e-01,4.273079049198452162e-01,4.184632393587617294e-01
3.000000000000000000e+00,2.238805970149253810e-01,4.289662797125483595e-01,4.444444444444444198e-01,3.781094527363184077e-01
4.000000000000000000e+00,2.476506357103371858e-01,4.057490326147042414e-01,4.046434494195688125e-01,3.869541182974018945e-01
5.000000000000000000e+00,2.421227197346600413e-01,3.935876174682144679e-01,3.946932006633499523e-01,3.880597014925373234e-01
6.000000000000000000e+00,2.260917634051962388e-01,3.864013266998342355e-01,1.901603095632946605e-01,3.819789939192924089e-01
7.000000000000000000e+00,2.205638474295190665e-01,3.919292426755113801e-01,2.327252625760088123e-01,3.847429519071310366e-01
8.000000000000000000e+00,2.095080154781647497e-01,3.747927031509121210e-01,2.155887230514096087e-01,3.775566611387506932e-01
9.000000000000000000e+00,2.255389718076285244e-01,3.913764510779436101e-01,2.255389718076285244e-01,3.714759535655058342e-01
1.000000000000000000e+01,2.349364289662797256e-01,3.941404090657822379e-01,2.371475953565505834e-01,3.924820342730790390e-01
1.100000000000000000e+01,2.177998894416804665e-01,3.742399115533444065e-01,2.072968490878938363e-01,3.875069098949695534e-01
1.200000000000000000e+01,2.139303482587064653e-01,3.786622443338861221e-01,2.166943062465450653e-01,3.736871199557766920e-01
1.300000000000000000e+01,2.238805970149253810e-01,3.869541182974018945e-01,2.233278054173576388e-01,3.957987838584853257e-01
1.400000000000000000e+01,2.117191818684356075e-01,3.764510779436152088e-01,2.294085129906025811e-01,3.808734107241569800e-01
1.500000000000000000e+01,2.150359314538418942e-01,3.847429519071310366e-01,2.410171365395246124e-01,3.919292426755112690e-01
1.600000000000000000e+01,2.183526810392482087e-01,3.908236594803759512e-01,2.260917634051962388e-01,4.051962410171365825e-01
1.700000000000000000e+01,2.216694306246544954e-01,3.924820342730790390e-01,2.222222222222222376e-01,3.886124930901049823e-01
1.800000000000000000e+01,2.189054726368159232e-01,3.886124930901049823e-01,2.194582642343836376e-01,3.930348258706468090e-01
1.900000000000000000e+01,2.100608070757324641e-01,3.725815367606412631e-01,2.172470978441127520e-01,3.902708678828081812e-01
2.000000000000000000e+01,1.995577667219458340e-01,3.714759535655058342e-01,2.100608070757324641e-01,3.880597014925373234e-01
2.100000000000000000e+01,2.111663902708678930e-01,3.814262023217247499e-01,2.205638474295190665e-01,3.880597014925373234e-01
2.200000000000000000e+01,2.166943062465450376e-01,3.852957435046986956e-01,2.122719734660033220e-01,3.908236594803759512e-01
2.300000000000000000e+01,2.150359314538418942e-01,3.781094527363184077e-01,2.089552238805970352e-01,3.985627418463239535e-01
2.400000000000000000e+01,2.084024322830293208e-01,3.687119955776672064e-01,2.200110558319513521e-01,3.792150359314538366e-01
2.500000000000000000e+01,2.072968490878938363e-01,3.665008291873963486e-01,2.172470978441127798e-01,3.852957435046986956e-01
2.600000000000000000e+01,1.967938087341072340e-01,3.709231619679380643e-01,2.078496406854616063e-01,3.808734107241569800e-01
2.700000000000000000e+01,2.072968490878938919e-01,3.764510779436152088e-01,2.277501381978993822e-01,3.980099502487561836e-01
2.800000000000000000e+01,2.061912658927584074e-01,3.786622443338861221e-01,1.940298507462686617e-01,3.852957435046986956e-01
2.900000000000000000e+01,2.111663902708678930e-01,3.792150359314538366e-01,2.122719734660033220e-01,3.758982863460475499e-01
3.000000000000000000e+01,2.150359314538419220e-01,3.736871199557766920e-01,2.177998894416804943e-01,3.875069098949695534e-01
3.100000000000000000e+01,2.067440574903261774e-01,3.753454947484797799e-01,2.067440574903261774e-01,3.830845771144278378e-01
3.200000000000000000e+01,2.222222222222222099e-01,3.797678275290215510e-01,2.122719734660033220e-01,3.897180762852404112e-01
3.300000000000000000e+01,2.078496406854616063e-01,3.830845771144278378e-01,2.084024322830292653e-01,3.725815367606412631e-01
3.400000000000000000e+01,2.034273079049198352e-01,3.996683250414593824e-01,2.100608070757324641e-01,3.886124930901050933e-01
3.500000000000000000e+01,2.050856826976229785e-01,3.781094527363184077e-01,2.111663902708678930e-01,3.980099502487561836e-01
3.600000000000000000e+01,2.045328911000552641e-01,3.758982863460475499e-01,2.039800995024875496e-01,3.830845771144278378e-01
3.700000000000000000e+01,2.023217247097844063e-01,3.797678275290215510e-01,2.072968490878938363e-01,3.847429519071310366e-01
3.800000000000000000e+01,2.056384742951906930e-01,3.819789939192924089e-01,1.990049751243780918e-01,3.875069098949695534e-01
3.900000000000000000e+01,2.045328911000552641e-01,3.808734107241569800e-01,2.061912658927584074e-01,3.858485351022664656e-01
4.000000000000000000e+01,2.001105583195135207e-01,3.869541182974018945e-01,2.266445550027639533e-01,3.847429519071310366e-01


==> plots/csv_files/round_vs_att_acc/ISIC_att_acc_vs_round_m-5_DELTA.csv <==
1.000000000000000000e+00,6.241017136539525056e-01
2.000000000000000000e+00,4.306246545052515029e-01
3.000000000000000000e+00,4.311774461028192174e-01
4.000000000000000000e+00,3.985627418463239535e-01
5.000000000000000000e+00,3.935876174682144679e-01
6.000000000000000000e+00,1.431730237700386821e-01
7.000000000000000000e+00,1.896075179657269183e-01
8.000000000000000000e+00,1.735765616362631436e-01
9.000000000000000000e+00,1.885019347705914894e-01
1.000000000000000000e+01,1.757877280265340014e-01
1.100000000000000000e+01,1.691542288557214002e-01
1.200000000000000000e+01,1.779988944168048592e-01
1.300000000000000000e+01,1.569928137092315990e-01
1.400000000000000000e+01,1.553344389165284556e-01
1.500000000000000000e+01,1.735765616362631159e-01
1.600000000000000000e+01,1.719181868435599725e-01
1.700000000000000000e+01,1.686014372581536858e-01
1.800000000000000000e+01,1.697070204532891147e-01
1.900000000000000000e+01,1.630735212824765135e-01
2.000000000000000000e+01,1.619679380873410846e-01
2.100000000000000000e+01,1.697070204532891147e-01
2.200000000000000000e+01,1.586511885019347701e-01
2.300000000000000000e+01,1.459369817578772821e-01
2.400000000000000000e+01,1.603095632946379412e-01
2.500000000000000000e+01,1.575456053067993134e-01
2.600000000000000000e+01,1.636263128800442279e-01
2.700000000000000000e+01,1.492537313432835688e-01
2.800000000000000000e+01,1.702598120508568291e-01
2.900000000000000000e+01,1.658374792703150857e-01
3.000000000000000000e+01,1.708126036484245436e-01
3.100000000000000000e+01,1.669430624654505424e-01
3.200000000000000000e+01,1.625207296849087990e-01
3.300000000000000000e+01,1.608623548922056556e-01
3.400000000000000000e+01,1.608623548922056556e-01
3.500000000000000000e+01,1.746821448313985725e-01
3.600000000000000000e+01,1.592039800995024845e-01
3.700000000000000000e+01,1.498065229408512833e-01
3.800000000000000000e+01,1.647318960751796568e-01
3.900000000000000000e+01,1.757877280265340014e-01
4.000000000000000000e+01,1.768933112216694303e-01


==> plots/csv_files/round_vs_att_acc/MNIST_att_acc_vs_round_m-1.csv <==
1.000000000000000000e+00,6.167400881057268774e-04,7.048458149779736207e-04,3.524229074889868103e-04,4.405286343612334994e-04
2.000000000000000000e+00,3.524229074889868103e-04,5.286343612334802426e-04,1.762114537444934052e-04,4.405286343612334994e-04
3.000000000000000000e+00,8.810572687224670259e-05,3.524229074889868103e-04,1.762114537444934052e-04,2.643171806167400671e-04
4.000000000000000000e+00,8.810572687224670259e-05,4.405286343612334994e-04,8.810572687224670259e-05,1.762114537444934052e-04
5.000000000000000000e+00,8.810572687224670259e-05,4.405286343612334994e-04,8.810572687224670259e-05,2.643171806167400671e-04
6.000000000000000000e+00,8.810572687224670259e-05,7.929515418502203639e-04,1.762114537444934052e-04,2.643171806167400671e-04
7.000000000000000000e+00,8.810572687224670259e-05,9.691629955947137420e-04,1.762114537444934052e-04,6.167400881057268774e-04
8.000000000000000000e+00,8.810572687224670259e-05,1.233480176211453972e-03,1.762114537444934052e-04,7.048458149779736207e-04
9.000000000000000000e+00,2.643171806167400671e-04,1.409691629955947458e-03,4.405286343612334994e-04,8.810572687224669988e-04
1.000000000000000000e+01,3.524229074889868103e-04,1.497797356828194093e-03,5.286343612334802426e-04,1.057268722466960485e-03


==> plots/csv_files/round_vs_att_acc/MNIST_att_acc_vs_round_m-1_DELTA.csv <==
1.000000000000000000e+00,3.524229074889868103e-04
2.000000000000000000e+00,2.643171806167400671e-04
3.000000000000000000e+00,1.762114537444934052e-04
4.000000000000000000e+00,8.810572687224670259e-05
5.000000000000000000e+00,1.762114537444934052e-04
6.000000000000000000e+00,1.762114537444934052e-04
7.000000000000000000e+00,1.762114537444934052e-04
8.000000000000000000e+00,3.524229074889868103e-04
9.000000000000000000e+00,4.405286343612334994e-04
1.000000000000000000e+01,5.286343612334802426e-04


==> plots/csv_files/round_vs_att_acc/MNIST_att_acc_vs_round_m-3.csv <==
1.000000000000000000e+00,5.286343612334802426e-04,3.524229074889867561e-03,6.167400881057269859e-04,6.167400881057269859e-04
2.000000000000000000e+00,3.524229074889868103e-04,2.731277533039647848e-03,5.286343612334802426e-04,5.286343612334802426e-04
3.000000000000000000e+00,8.810572687224670259e-05,2.731277533039647414e-03,1.762114537444934052e-04,6.167400881057269859e-04
4.000000000000000000e+00,8.810572687224670259e-05,2.555066079295153711e-03,1.762114537444934052e-04,7.048458149779737291e-04
5.000000000000000000e+00,0.000000000000000000e+00,2.731277533039647414e-03,3.524229074889868103e-04,8.810572687224669988e-04
6.000000000000000000e+00,8.810572687224670259e-05,2.819383259911894049e-03,3.524229074889868103e-04,1.057268722466960485e-03
7.000000000000000000e+00,8.810572687224670259e-05,3.259911894273127657e-03,5.286343612334801342e-04,1.233480176211453972e-03
8.000000000000000000e+00,1.762114537444934052e-04,3.259911894273127657e-03,6.167400881057268774e-04,1.321585903083700607e-03
9.000000000000000000e+00,1.762114537444934052e-04,3.612334801762114630e-03,6.167400881057268774e-04,1.409691629955947458e-03
1.000000000000000000e+01,3.524229074889868103e-04,3.612334801762114630e-03,6.167400881057268774e-04,1.497797356828194093e-03


==> plots/csv_files/round_vs_att_acc/MNIST_att_acc_vs_round_m-3_DELTA.csv <==
1.000000000000000000e+00,5.286343612334802426e-04
2.000000000000000000e+00,4.405286343612334994e-04
3.000000000000000000e+00,1.762114537444934052e-04
4.000000000000000000e+00,1.762114537444934052e-04
5.000000000000000000e+00,3.524229074889868103e-04
6.000000000000000000e+00,3.524229074889868103e-04
7.000000000000000000e+00,6.167400881057268774e-04
8.000000000000000000e+00,7.048458149779736207e-04
9.000000000000000000e+00,7.048458149779736207e-04
1.000000000000000000e+01,7.048458149779736207e-04


==> plots/csv_files/round_vs_att_acc/MNIST_att_acc_vs_round_m-5.csv <==
1.000000000000000000e+00,5.286343612334802426e-04,7.894273127753305419e-02,5.303964757709250799e-02,1.145374449339207120e-03
2.000000000000000000e+00,2.643171806167400671e-04,3.004405286343612286e-02,1.427312775330396612e-02,1.057268722466960485e-03
3.000000000000000000e+00,8.810572687224670259e-05,2.792951541850220362e-02,1.286343612334801823e-02,1.321585903083700607e-03
4.000000000000000000e+00,8.810572687224670259e-05,2.889867841409691357e-02,1.312775330396475683e-02,1.233480176211453972e-03
5.000000000000000000e+00,0.000000000000000000e+00,3.127753303964757314e-02,1.409691629955947198e-02,1.409691629955947458e-03
6.000000000000000000e+00,8.810572687224670259e-05,3.092511013215859528e-02,1.480176211453744506e-02,1.497797356828194093e-03
7.000000000000000000e+00,1.762114537444934052e-04,3.101321585903083974e-02,1.497797356828193746e-02,1.585903083700440728e-03
8.000000000000000000e+00,1.762114537444934052e-04,3.154185022026431001e-02,1.506607929515418366e-02,1.585903083700440728e-03
9.000000000000000000e+00,2.643171806167400671e-04,3.154185022026431695e-02,1.550660792951541814e-02,1.674008810572687580e-03
1.000000000000000000e+01,3.524229074889868103e-04,3.154185022026431695e-02,1.533039647577092400e-02,1.674008810572687580e-03


==> plots/csv_files/round_vs_att_acc/MNIST_att_acc_vs_round_m-5_DELTA.csv <==
1.000000000000000000e+00,3.524229074889868103e-04
2.000000000000000000e+00,3.524229074889868103e-04
3.000000000000000000e+00,1.762114537444934052e-04
4.000000000000000000e+00,1.762114537444934052e-04
5.000000000000000000e+00,1.762114537444934052e-04
6.000000000000000000e+00,1.762114537444934052e-04
7.000000000000000000e+00,3.524229074889868103e-04
8.000000000000000000e+00,5.286343612334802426e-04
9.000000000000000000e+00,7.048458149779737291e-04
1.000000000000000000e+01,7.048458149779737291e-04


==> plots/csv_files/round_vs_bal_acc/CIFAR10_acc_vs_round_m-1.csv <==
1.000000000000000000e+00,1.023199999999999943e-01,1.037800000000000111e-01,1.037800000000000111e-01,1.035800000000000054e-01
2.000000000000000000e+00,2.067000000000000226e-01,2.108200000000000074e-01,2.108200000000000074e-01,2.092200000000000171e-01
3.000000000000000000e+00,5.006199999999999539e-01,4.890200000000000102e-01,4.890200000000000102e-01,4.945999999999999841e-01
4.000000000000000000e+00,5.777200000000000113e-01,5.706800000000000761e-01,5.706800000000000761e-01,5.756200000000000205e-01
5.000000000000000000e+00,6.332200000000000051e-01,6.268600000000000838e-01,6.268600000000000838e-01,6.285999999999999366e-01
6.000000000000000000e+00,6.675999999999999712e-01,6.628200000000000758e-01,6.668600000000000083e-01,6.619800000000000129e-01
7.000000000000000000e+00,6.917199999999998905e-01,6.900800000000000267e-01,6.929999999999999494e-01,6.910600000000000076e-01
8.000000000000000000e+00,7.115000000000000213e-01,7.040400000000001102e-01,7.107799999999999674e-01,7.090799999999999326e-01
9.000000000000000000e+00,7.243199999999999639e-01,7.188000000000001055e-01,7.235399999999998499e-01,7.233199999999999630e-01
1.000000000000000000e+01,7.369800000000001905e-01,7.317600000000000771e-01,7.386200000000000543e-01,7.371999999999999664e-01
1.100000000000000000e+01,7.476999999999999202e-01,7.437799999999998857e-01,7.488000000000000211e-01,7.468000000000001304e-01
1.200000000000000000e+01,7.570400000000000462e-01,7.523600000000000287e-01,7.576000000000000512e-01,7.567000000000000393e-01
1.300000000000000000e+01,7.661000000000000032e-01,7.636000000000000565e-01,7.636199999999999655e-01,7.650799999999999823e-01
1.400000000000000000e+01,7.707000000000000517e-01,7.676999999999999380e-01,7.707399999999999807e-01,7.708999999999999186e-01
1.500000000000000000e+01,7.760800000000001031e-01,7.735200000000000964e-01,7.769000000000000350e-01,7.768800000000000150e-01
1.600000000000000000e+01,7.810799999999999965e-01,7.788600000000001078e-01,7.822999999999998844e-01,7.828999999999999293e-01
1.700000000000000000e+01,7.851000000000000201e-01,7.833799999999999653e-01,7.877799999999999248e-01,7.839800000000000102e-01
1.800000000000000000e+01,7.900199999999999445e-01,7.856600000000000250e-01,7.912399999999999434e-01,7.921000000000000263e-01
1.900000000000000000e+01,7.912200000000000344e-01,7.912200000000000344e-01,7.947799999999999310e-01,7.957199999999999829e-01
2.000000000000000000e+01,7.960800000000001209e-01,7.946199999999998820e-01,7.958000000000000629e-01,7.982199999999999296e-01
2.100000000000000000e+01,7.986799999999999455e-01,7.978800000000001447e-01,7.978600000000000136e-01,8.002800000000001024e-01
2.200000000000000000e+01,8.014200000000000212e-01,8.002399999999999514e-01,8.008399999999999963e-01,8.046400000000000219e-01
2.300000000000000000e+01,8.046199999999998909e-01,7.994599999999999485e-01,8.046000000000000929e-01,8.039799999999999169e-01
2.400000000000000000e+01,8.071399999999998576e-01,8.030400000000001981e-01,8.068200000000000927e-01,8.067399999999999016e-01
2.500000000000000000e+01,8.087199999999998834e-01,8.083599999999998564e-01,8.094199999999999173e-01,8.089199999999999724e-01
2.600000000000000000e+01,8.097600000000000353e-01,8.082200000000000495e-01,8.095000000000001084e-01,8.106999999999999762e-01
2.700000000000000000e+01,8.118000000000000771e-01,8.098400000000000043e-01,8.105800000000000782e-01,8.118600000000000261e-01
2.800000000000000000e+01,8.141400000000000858e-01,8.134599999999998499e-01,8.146000000000001018e-01,8.157200000000000006e-01
2.900000000000000000e+01,8.154199999999999227e-01,8.131400000000000849e-01,8.145200000000001328e-01,8.155799999999999716e-01
3.000000000000000000e+01,8.193599999999999772e-01,8.149399999999999977e-01,8.164000000000000146e-01,8.164000000000000146e-01


==> plots/csv_files/round_vs_bal_acc/CIFAR10_acc_vs_round_m-1_DELTA.csv <==
1.000000000000000000e+00,1.037800000000000111e-01
2.000000000000000000e+00,2.108200000000000074e-01
3.000000000000000000e+00,4.890200000000000102e-01
4.000000000000000000e+00,5.706800000000000761e-01
5.000000000000000000e+00,6.268600000000000838e-01
6.000000000000000000e+00,6.679199999999999582e-01
7.000000000000000000e+00,6.934400000000000563e-01
8.000000000000000000e+00,7.107599999999999474e-01
9.000000000000000000e+00,7.236399999999999499e-01
1.000000000000000000e+01,7.381399999999999073e-01
1.100000000000000000e+01,7.482199999999999962e-01
1.200000000000000000e+01,7.576800000000000201e-01
1.300000000000000000e+01,7.651799999999999713e-01
1.400000000000000000e+01,7.721599999999998465e-01
1.500000000000000000e+01,7.774600000000000399e-01
1.600000000000000000e+01,7.829200000000000603e-01
1.700000000000000000e+01,7.880999999999999117e-01
1.800000000000000000e+01,7.912000000000001254e-01
1.900000000000000000e+01,7.946600000000000330e-01
2.000000000000000000e+01,7.965600000000000458e-01
2.100000000000000000e+01,7.996800000000000574e-01
2.200000000000000000e+01,8.026200000000001111e-01
2.300000000000000000e+01,8.049399999999999888e-01
2.400000000000000000e+01,8.069000000000000616e-01
2.500000000000000000e+01,8.088599999999999124e-01
2.600000000000000000e+01,8.099000000000000643e-01
2.700000000000000000e+01,8.105600000000000582e-01
2.800000000000000000e+01,8.139200000000000879e-01
2.900000000000000000e+01,8.147200000000001108e-01
3.000000000000000000e+01,8.166800000000000725e-01


==> plots/csv_files/round_vs_bal_acc/CIFAR10_acc_vs_round_m-3.csv <==
1.000000000000000000e+00,1.061799999999999827e-01,1.000000000000000056e-01,1.000000000000000056e-01,1.000000000000000056e-01
2.000000000000000000e+00,1.800600000000000256e-01,1.829800000000000038e-01,1.829800000000000038e-01,1.903199999999999892e-01
3.000000000000000000e+00,4.986000000000000432e-01,4.578200000000000602e-01,4.578200000000000602e-01,4.729400000000000270e-01
4.000000000000000000e+00,5.760600000000000165e-01,5.349800000000000111e-01,5.349800000000000111e-01,5.545799999999999619e-01
5.000000000000000000e+00,6.233999999999999542e-01,5.892999999999999350e-01,5.892999999999999350e-01,6.079799999999999649e-01
6.000000000000000000e+00,6.635400000000000187e-01,6.258399999999999519e-01,6.554400000000000226e-01,6.491200000000001413e-01
7.000000000000000000e+00,6.905000000000000027e-01,6.537800000000000278e-01,6.838400000000000034e-01,6.759399999999999853e-01
8.000000000000000000e+00,7.053000000000000380e-01,6.758199999999999763e-01,7.049600000000000311e-01,6.941200000000000703e-01
9.000000000000000000e+00,7.228399999999999270e-01,6.930200000000000804e-01,7.186200000000001475e-01,7.134799999999998921e-01
1.000000000000000000e+01,7.329999999999999849e-01,7.045199999999999241e-01,7.325599999999999890e-01,7.228599999999999470e-01
1.100000000000000000e+01,7.443000000000001837e-01,7.179799999999998406e-01,7.427400000000000668e-01,7.328400000000000469e-01
1.200000000000000000e+01,7.510799999999999699e-01,7.273199999999999665e-01,7.521200000000000108e-01,7.437400000000000677e-01
1.300000000000000000e+01,7.619199999999999307e-01,7.353400000000001047e-01,7.622999999999999776e-01,7.520799999999999708e-01
1.400000000000000000e+01,7.626199999999998536e-01,7.436400000000000787e-01,7.677999999999999270e-01,7.584999999999999520e-01
1.500000000000000000e+01,7.716600000000000126e-01,7.520600000000000618e-01,7.691800000000000859e-01,7.660199999999999232e-01
1.600000000000000000e+01,7.778600000000001069e-01,7.557000000000000384e-01,7.740599999999999703e-01,7.697599999999999998e-01
1.700000000000000000e+01,7.806000000000000716e-01,7.580999999999999961e-01,7.787599999999998968e-01,7.739199999999999413e-01
1.800000000000000000e+01,7.863399999999999279e-01,7.620400000000000507e-01,7.827400000000001024e-01,7.787600000000001188e-01
1.900000000000000000e+01,7.898999999999999355e-01,7.639799999999998814e-01,7.871000000000000218e-01,7.840000000000000302e-01
2.000000000000000000e+01,7.924399999999999222e-01,7.670799999999999841e-01,7.896199999999999886e-01,7.865400000000000169e-01
2.100000000000000000e+01,7.950399999999999689e-01,7.665599999999999081e-01,7.952399999999999469e-01,7.893399999999999306e-01
2.200000000000000000e+01,7.978799999999999226e-01,7.679400000000000670e-01,7.942599999999999660e-01,7.922399999999999443e-01
2.300000000000000000e+01,7.987600000000000255e-01,7.664199999999998791e-01,7.979600000000000026e-01,7.933200000000001362e-01
2.400000000000000000e+01,8.017400000000000082e-01,7.709399999999999586e-01,7.998800000000000354e-01,7.967400000000000038e-01
2.500000000000000000e+01,8.045199999999999019e-01,7.670600000000000751e-01,8.013600000000000723e-01,7.992399999999999505e-01
2.600000000000000000e+01,8.055600000000000538e-01,7.739399999999999613e-01,8.044600000000000639e-01,8.020799999999999041e-01
2.700000000000000000e+01,8.079600000000001225e-01,7.684800000000000519e-01,8.045600000000000529e-01,8.038000000000000700e-01
2.800000000000000000e+01,8.079600000000001225e-01,7.758800000000001251e-01,8.080600000000000005e-01,8.063399999999999457e-01
2.900000000000000000e+01,8.097799999999999443e-01,7.685800000000000409e-01,8.088400000000000034e-01,8.062200000000000477e-01
3.000000000000000000e+01,8.128199999999999870e-01,7.773200000000000109e-01,8.090400000000000924e-01,8.113400000000000611e-01


==> plots/csv_files/round_vs_bal_acc/CIFAR10_acc_vs_round_m-3_DELTA.csv <==
1.000000000000000000e+00,1.000000000000000056e-01
2.000000000000000000e+00,1.829800000000000038e-01
3.000000000000000000e+00,4.578200000000000602e-01
4.000000000000000000e+00,5.349800000000000111e-01
5.000000000000000000e+00,5.892999999999999350e-01
6.000000000000000000e+00,6.525400000000000089e-01
7.000000000000000000e+00,6.782600000000000851e-01
8.000000000000000000e+00,7.011199999999999655e-01
9.000000000000000000e+00,7.122400000000000952e-01
1.000000000000000000e+01,7.243399999999999839e-01
1.100000000000000000e+01,7.363800000000001456e-01
1.200000000000000000e+01,7.446800000000000086e-01
1.300000000000000000e+01,7.504000000000000670e-01
1.400000000000000000e+01,7.548399999999999554e-01
1.500000000000000000e+01,7.595999999999999419e-01
1.600000000000000000e+01,7.677000000000000490e-01
1.700000000000000000e+01,7.709200000000000497e-01
1.800000000000000000e+01,7.728599999999999914e-01
1.900000000000000000e+01,7.772600000000000620e-01
2.000000000000000000e+01,7.807600000000000096e-01
2.100000000000000000e+01,7.796600000000000197e-01
2.200000000000000000e+01,7.819800000000001194e-01
2.300000000000000000e+01,7.839399999999999702e-01
2.400000000000000000e+01,7.885000000000000897e-01
2.500000000000000000e+01,7.897000000000000686e-01
2.600000000000000000e+01,7.920199999999999463e-01
2.700000000000000000e+01,7.907399999999998874e-01
2.800000000000000000e+01,7.951400000000001800e-01
2.900000000000000000e+01,7.945200000000000040e-01
3.000000000000000000e+01,7.977600000000000247e-01


==> plots/csv_files/round_vs_bal_acc/CIFAR10_acc_vs_round_m-5.csv <==
1.000000000000000000e+00,1.000199999999999978e-01,1.000000000000000056e-01,1.000000000000000056e-01,1.009399999999999881e-01
2.000000000000000000e+00,2.424399999999999888e-01,1.660800000000000054e-01,1.660800000000000054e-01,1.689799999999999913e-01
3.000000000000000000e+00,5.010199999999999099e-01,3.988599999999999923e-01,3.988599999999999923e-01,4.263000000000000123e-01
4.000000000000000000e+00,5.821799999999999198e-01,4.622799999999999687e-01,4.622799999999999687e-01,5.093400000000001260e-01
5.000000000000000000e+00,6.258799999999999919e-01,5.214800000000000546e-01,5.214800000000000546e-01,5.659399999999999986e-01
6.000000000000000000e+00,6.610799999999998899e-01,5.480600000000001026e-01,6.151799999999999491e-01,6.106599999999999806e-01
7.000000000000000000e+00,6.878400000000000070e-01,5.859400000000001274e-01,6.320400000000000462e-01,6.442400000000000349e-01
8.000000000000000000e+00,7.035399999999999432e-01,5.876399999999999402e-01,6.590200000000000502e-01,6.643400000000000416e-01
9.000000000000000000e+00,7.213600000000000012e-01,6.226000000000000423e-01,6.636399999999998967e-01,6.792399999999999549e-01
1.000000000000000000e+01,7.301399999999999002e-01,6.085000000000000409e-01,6.831400000000000805e-01,6.925599999999999534e-01
1.100000000000000000e+01,7.431400000000001338e-01,6.515000000000000790e-01,6.949199999999999822e-01,7.059599999999999209e-01
1.200000000000000000e+01,7.526200000000000667e-01,6.026000000000000245e-01,7.002800000000000136e-01,7.171399999999999997e-01
1.300000000000000000e+01,7.604799999999999338e-01,6.738200000000000855e-01,7.103399999999999714e-01,7.245399999999999618e-01
1.400000000000000000e+01,7.651799999999999713e-01,5.594400000000000484e-01,7.145200000000000440e-01,7.352400000000000047e-01
1.500000000000000000e+01,7.715000000000000746e-01,6.831200000000000605e-01,6.994399999999999507e-01,7.385800000000000143e-01
1.600000000000000000e+01,7.757399999999999851e-01,4.566600000000000104e-01,7.206800000000000983e-01,7.453200000000000935e-01
1.700000000000000000e+01,7.782999999999999918e-01,6.752200000000000424e-01,6.910000000000000586e-01,7.454800000000000315e-01
1.800000000000000000e+01,7.843799999999999661e-01,4.558799999999999519e-01,7.278800000000000825e-01,7.544199999999999795e-01
1.900000000000000000e+01,7.858000000000000540e-01,6.792200000000000459e-01,6.988999999999998547e-01,7.462999999999999634e-01
2.000000000000000000e+01,7.903799999999998604e-01,4.725599999999999801e-01,7.313399999999999901e-01,7.645800000000001484e-01
2.100000000000000000e+01,7.931999999999999051e-01,6.739399999999999835e-01,7.009199999999999875e-01,7.466999999999999194e-01
2.200000000000000000e+01,7.952000000000000179e-01,4.656399999999999428e-01,7.302999999999999492e-01,7.707999999999999297e-01
2.300000000000000000e+01,7.968600000000000128e-01,6.598800000000000221e-01,7.002599999999998825e-01,7.329200000000000159e-01
2.400000000000000000e+01,7.987200000000000966e-01,4.784199999999999564e-01,7.261800000000000477e-01,7.693799999999999528e-01
2.500000000000000000e+01,8.014000000000001123e-01,6.593000000000001082e-01,7.070400000000001128e-01,7.380800000000000693e-01
2.600000000000000000e+01,8.027799999999999381e-01,4.935000000000000497e-01,7.170799999999999397e-01,7.821799999999999864e-01
2.700000000000000000e+01,8.029600000000000071e-01,6.461799999999999766e-01,7.063800000000000079e-01,7.439000000000000057e-01
2.800000000000000000e+01,8.024999999999999911e-01,4.925599999999999423e-01,7.266199999999999326e-01,7.825800000000000534e-01
2.900000000000000000e+01,8.084400000000000475e-01,6.449599999999999778e-01,7.144999999999999130e-01,7.431799999999999518e-01
3.000000000000000000e+01,8.094400000000000484e-01,4.907199999999999340e-01,7.170799999999999397e-01,7.851800000000001001e-01


==> plots/csv_files/round_vs_bal_acc/CIFAR10_acc_vs_round_m-5_DELTA.csv <==
1.000000000000000000e+00,1.000000000000000056e-01
2.000000000000000000e+00,1.660800000000000054e-01
3.000000000000000000e+00,3.988599999999999923e-01
4.000000000000000000e+00,4.622799999999999687e-01
5.000000000000000000e+00,5.214800000000000546e-01
6.000000000000000000e+00,6.330599999999999561e-01
7.000000000000000000e+00,6.581400000000000583e-01
8.000000000000000000e+00,6.777200000000001001e-01
9.000000000000000000e+00,6.833799999999999875e-01
1.000000000000000000e+01,7.019399999999998974e-01
1.100000000000000000e+01,7.086000000000000076e-01
1.200000000000000000e+01,7.155400000000000649e-01
1.300000000000000000e+01,7.130599999999999161e-01
1.400000000000000000e+01,7.341999999999999638e-01
1.500000000000000000e+01,6.944200000000000372e-01
1.600000000000000000e+01,7.378000000000000114e-01
1.700000000000000000e+01,6.882599999999999829e-01
1.800000000000000000e+01,7.478600000000000803e-01
1.900000000000000000e+01,6.933800000000001074e-01
2.000000000000000000e+01,7.496000000000000441e-01
2.100000000000000000e+01,6.918400000000000105e-01
2.200000000000000000e+01,7.577399999999998581e-01
2.300000000000000000e+01,6.951399999999999801e-01
2.400000000000000000e+01,7.602800000000000669e-01
2.500000000000000000e+01,6.951000000000000512e-01
2.600000000000000000e+01,7.613400000000000167e-01
2.700000000000000000e+01,6.974799999999999889e-01
2.800000000000000000e+01,7.630799999999999805e-01
2.900000000000000000e+01,7.013799999999998924e-01
3.000000000000000000e+01,7.678599999999999870e-01


==> plots/csv_files/round_vs_bal_acc/ISIC_acc_vs_round_m-1.csv <==
1.000000000000000000e+00,3.253379794703670780e-01,2.993047360036255600e-01,2.993047360036255600e-01,3.244032820806635464e-01
2.000000000000000000e+00,4.193196123000819675e-01,3.974954083545459427e-01,3.974954083545459427e-01,4.118456303284031006e-01
3.000000000000000000e+00,4.528148171541442335e-01,4.337627272079047636e-01,4.337627272079047636e-01,4.451673831779485724e-01
4.000000000000000000e+00,4.819691798816219119e-01,4.692431805230179442e-01,4.692431805230179442e-01,4.808138006950180010e-01
5.000000000000000000e+00,5.062884384717936115e-01,4.832674369876470699e-01,4.832674369876470699e-01,5.008300422703551025e-01
6.000000000000000000e+00,5.102010978448597855e-01,4.961732177686855594e-01,5.093330261115417423e-01,5.073921802145967552e-01
7.000000000000000000e+00,5.260267863948190348e-01,5.060372435650057898e-01,5.263384421849224282e-01,5.276654929194662946e-01
8.000000000000000000e+00,5.427106445077869434e-01,5.212649204088203314e-01,5.352491021539030891e-01,5.453379319349064280e-01
9.000000000000000000e+00,5.515571361254245630e-01,5.335434229819900898e-01,5.467570175499695262e-01,5.577947431947212209e-01
1.000000000000000000e+01,5.633335120489977310e-01,5.400770709528116553e-01,5.589637617918373769e-01,5.630860202212070176e-01
1.100000000000000000e+01,5.748738112276059464e-01,5.520510545365447941e-01,5.759203276627743451e-01,5.627103557794456146e-01
1.200000000000000000e+01,5.783491511624360149e-01,5.631465989956322415e-01,5.766095863856222081e-01,5.734625421783433596e-01
1.300000000000000000e+01,5.851874950967825839e-01,5.552283530835641079e-01,5.683630186208077362e-01,5.648727346828381624e-01
1.400000000000000000e+01,5.897430617793800733e-01,5.579635031071997764e-01,5.825933850631169753e-01,5.783575723916024591e-01
1.500000000000000000e+01,5.887766896413387796e-01,5.677468718753236887e-01,5.786510948194089066e-01,5.900682027331216606e-01
1.600000000000000000e+01,5.959660525196364134e-01,5.771055571696828146e-01,5.908109991299090868e-01,5.902180977086265434e-01
1.700000000000000000e+01,6.031321118995159880e-01,5.852919120787039020e-01,5.968222037418513537e-01,5.935091797555506199e-01
1.800000000000000000e+01,5.946325101350801168e-01,5.876273157468453467e-01,5.958529718919688412e-01,5.888876632936451694e-01
1.900000000000000000e+01,6.033799316431091020e-01,5.896259909242645980e-01,5.986199930226909771e-01,5.994154040874345446e-01
2.000000000000000000e+01,6.044516542610646193e-01,5.850411750213547757e-01,5.984316254551664827e-01,6.025178313642408634e-01
2.100000000000000000e+01,6.069602441344321697e-01,5.865375203679696892e-01,5.950879468934177075e-01,6.016332328976533583e-01
2.200000000000000000e+01,6.081061127185826143e-01,5.814366158988392153e-01,6.036169362028609431e-01,6.053734227083524821e-01
2.300000000000000000e+01,6.111687606182910626e-01,5.914974371934210717e-01,6.044480148138420272e-01,6.043693838496726478e-01
2.400000000000000000e+01,6.116102327310923847e-01,5.891062770393588055e-01,6.058675890441022061e-01,6.029988022817621696e-01
2.500000000000000000e+01,6.135569685913099258e-01,6.031895165145031434e-01,6.090136402769531498e-01,6.084059079513133295e-01
2.600000000000000000e+01,6.175039038410695680e-01,6.039864667416384725e-01,6.105583032399208854e-01,6.123667691065332042e-01
2.700000000000000000e+01,6.146904515899357380e-01,5.987936643887118437e-01,6.140974360163022894e-01,6.090841691868607022e-01
2.800000000000000000e+01,6.213041078163615838e-01,5.997568851562656844e-01,6.108303992251821191e-01,6.166997140205292549e-01
2.900000000000000000e+01,6.089645229041791286e-01,6.028110104917706602e-01,6.088843750885608586e-01,6.160295668814820269e-01
3.000000000000000000e+01,6.139228714068011294e-01,6.053446628674440388e-01,6.095135355742307137e-01,6.114136920573851608e-01
3.100000000000000000e+01,6.141432038316010367e-01,6.036929550566284552e-01,6.161026482924712999e-01,6.115934863667193966e-01
3.200000000000000000e+01,6.203628360867862179e-01,6.109150199027644224e-01,6.159868427588621742e-01,6.153333641416933730e-01
3.300000000000000000e+01,6.220868750156762772e-01,6.072598817980759955e-01,6.143455509356369193e-01,6.143523397439691891e-01
3.400000000000000000e+01,6.263181401617747834e-01,6.115562568517916020e-01,6.168835573837015973e-01,6.198346635415933337e-01
3.500000000000000000e+01,6.193500339983292191e-01,6.133578133382867614e-01,6.224712009676492963e-01,6.231374564177299957e-01
3.600000000000000000e+01,6.205004641762099649e-01,6.140490205821012015e-01,6.195770062343523010e-01,6.161617054827438489e-01
3.700000000000000000e+01,6.316365957371424811e-01,6.168257899034966796e-01,6.303251250719030807e-01,6.299874244313982130e-01
3.800000000000000000e+01,6.245446958231225532e-01,6.137902345400257920e-01,6.217305152611459773e-01,6.199065813046193973e-01
3.900000000000000000e+01,6.227422256559734803e-01,6.095288945225680877e-01,6.189790406375971221e-01,6.207586532665425594e-01
4.000000000000000000e+01,6.162562444193911970e-01,6.102754572951408774e-01,6.179719615298200353e-01,6.206617581585650578e-01


==> plots/csv_files/round_vs_bal_acc/ISIC_acc_vs_round_m-1_DELTA.csv <==
1.000000000000000000e+00,2.993047360036255600e-01
2.000000000000000000e+00,3.974954083545459427e-01
3.000000000000000000e+00,4.337627272079047636e-01
4.000000000000000000e+00,4.692431805230179442e-01
5.000000000000000000e+00,4.832674369876470699e-01
6.000000000000000000e+00,5.074344895206562844e-01
7.000000000000000000e+00,5.307744936977883965e-01
8.000000000000000000e+00,5.461800814563734230e-01
9.000000000000000000e+00,5.518414333040307929e-01
1.000000000000000000e+01,5.672344386613535905e-01
1.100000000000000000e+01,5.696161949143229153e-01
1.200000000000000000e+01,5.765395447581062038e-01
1.300000000000000000e+01,5.831577080110890154e-01
1.400000000000000000e+01,5.812140991107489496e-01
1.500000000000000000e+01,5.882786338356079670e-01
1.600000000000000000e+01,5.912537951026820560e-01
1.700000000000000000e+01,6.046883099502028402e-01
1.800000000000000000e+01,6.021852927087421037e-01
1.900000000000000000e+01,6.012792036100294002e-01
2.000000000000000000e+01,6.040165860907770190e-01
2.100000000000000000e+01,6.052564260705507460e-01
2.200000000000000000e+01,6.087758184411670159e-01
2.300000000000000000e+01,6.090903280025431465e-01
2.400000000000000000e+01,6.077600955459355747e-01
2.500000000000000000e+01,6.105159571822839082e-01
2.600000000000000000e+01,6.188784055868010725e-01
2.700000000000000000e+01,6.166349442396369396e-01
2.800000000000000000e+01,6.186132534201425059e-01
2.900000000000000000e+01,6.156487629234934644e-01
3.000000000000000000e+01,6.198248874181913060e-01
3.100000000000000000e+01,6.186591618040472307e-01
3.200000000000000000e+01,6.168535698125893196e-01
3.300000000000000000e+01,6.224734472409566566e-01
3.400000000000000000e+01,6.292159166254759350e-01
3.500000000000000000e+01,6.226085913049842491e-01
3.600000000000000000e+01,6.261603322371134261e-01
3.700000000000000000e+01,6.352585776204764390e-01
3.800000000000000000e+01,6.295978424102331994e-01
3.900000000000000000e+01,6.283025098441185063e-01
4.000000000000000000e+01,6.313172607028226802e-01


==> plots/csv_files/round_vs_bal_acc/ISIC_acc_vs_round_m-3.csv <==
1.000000000000000000e+00,3.032017829615243909e-01,2.188627510911133056e-01,2.188627510911133056e-01,2.804963613121244648e-01
2.000000000000000000e+00,3.981729621911067607e-01,3.458012586314336834e-01,3.458012586314336834e-01,3.755142178830064292e-01
3.000000000000000000e+00,4.413705362930051002e-01,3.734388433377169858e-01,3.734388433377169858e-01,4.150958153602121725e-01
4.000000000000000000e+00,4.701000793159797464e-01,4.057451919114985484e-01,4.057451919114985484e-01,4.450460059553294490e-01
5.000000000000000000e+00,4.936116557044779030e-01,4.293363135080430215e-01,4.293363135080430215e-01,4.732087187074426882e-01
6.000000000000000000e+00,4.970257828383766174e-01,4.256633690891085120e-01,4.942184710398705438e-01,4.852321173648077024e-01
7.000000000000000000e+00,5.254188069647435233e-01,4.409232069815168242e-01,5.161867755132292235e-01,4.999455022175157137e-01
8.000000000000000000e+00,5.299171274062937087e-01,4.553815761651846539e-01,5.360044687945385578e-01,5.144095250967153365e-01
9.000000000000000000e+00,5.431147363534161165e-01,4.537302323764003109e-01,5.414970022680131168e-01,5.207689772918687732e-01
1.000000000000000000e+01,5.378524690030593858e-01,4.541536563022112172e-01,5.439035981398875341e-01,5.311281387892566874e-01
1.100000000000000000e+01,5.602333205804653771e-01,4.555604833397853271e-01,5.537022685832450053e-01,5.317199994413649433e-01
1.200000000000000000e+01,5.644968319667041934e-01,4.600732867676245452e-01,5.639736281500021819e-01,5.501861994332920558e-01
1.300000000000000000e+01,5.759513974477973308e-01,4.757431485835468266e-01,5.650157300669110816e-01,5.500940720900563408e-01
1.400000000000000000e+01,5.752079706565093042e-01,4.751840833003220244e-01,5.703917280218370189e-01,5.512531588938016647e-01
1.500000000000000000e+01,5.758869431679813911e-01,4.761898387197983085e-01,5.655646705286080378e-01,5.536430606993952841e-01
1.600000000000000000e+01,5.853015818499669454e-01,4.887690160300721121e-01,5.777498897120358912e-01,5.606623687746155049e-01
1.700000000000000000e+01,5.838819203367481281e-01,4.927066958577063782e-01,5.806293154690976843e-01,5.580076939270666170e-01
1.800000000000000000e+01,5.971286382682042815e-01,4.832021366437188603e-01,5.818894963288755440e-01,5.627573374898237057e-01
1.900000000000000000e+01,5.848351366476108870e-01,5.054163132370614875e-01,5.874484724527370139e-01,5.591581365479744159e-01
2.000000000000000000e+01,6.038037200385154568e-01,4.950466443174650344e-01,5.927820187390079321e-01,5.667561248005508201e-01
2.100000000000000000e+01,5.959006069750755197e-01,5.070228699387020477e-01,6.021887395161509282e-01,5.786260154024185365e-01
2.200000000000000000e+01,6.010328498905807004e-01,5.052478890121858690e-01,6.038890291027056989e-01,5.774211092844044879e-01
2.300000000000000000e+01,6.059403231737621187e-01,5.172808775665584946e-01,5.936156064651859632e-01,5.858119258036181831e-01
2.400000000000000000e+01,6.000553781862448810e-01,5.130052782880291096e-01,6.008062047597509947e-01,5.885930653827271541e-01
2.500000000000000000e+01,6.063096416027884406e-01,5.230603262876346582e-01,5.974773542463608367e-01,5.907907707699130428e-01
2.600000000000000000e+01,6.085695780139405153e-01,5.251170953613929493e-01,6.017771151727656642e-01,5.949875254619551024e-01
2.700000000000000000e+01,6.015058060942527485e-01,5.291669624916085501e-01,6.123931128647961408e-01,5.954382723705679004e-01
2.800000000000000000e+01,6.086682020291015460e-01,5.246499398418900117e-01,6.038432301901389687e-01,5.912236128039461969e-01
2.900000000000000000e+01,6.021829976195839373e-01,5.262274731649929649e-01,6.040472721708023407e-01,5.946262487801121654e-01
3.000000000000000000e+01,6.050413830761016687e-01,5.429477784948251173e-01,6.048433321884733038e-01,5.942662546604356999e-01
3.100000000000000000e+01,6.113654327176886172e-01,5.215407834602169279e-01,5.998088354536483813e-01,5.953791528537050182e-01
3.200000000000000000e+01,6.103759294267603330e-01,5.358875685078001716e-01,6.065824565327334605e-01,5.975077306625525830e-01
3.300000000000000000e+01,6.159852852612980323e-01,5.332518165851853897e-01,6.042336326017517800e-01,5.952674899423016086e-01
3.400000000000000000e+01,6.079409198917453683e-01,5.419087051022256629e-01,6.089224953962955045e-01,5.996597795797093955e-01
3.500000000000000000e+01,6.176390647640898068e-01,5.524461345739901663e-01,6.106641917657606999e-01,5.983907258808093266e-01
3.600000000000000000e+01,6.046792601749561014e-01,5.499094799109132126e-01,6.051866566564659822e-01,6.020258005415602964e-01
3.700000000000000000e+01,6.040716759690428761e-01,5.429724431959482844e-01,6.042951782171088748e-01,6.015063347826749007e-01
3.800000000000000000e+01,6.110062164316870659e-01,5.475846586318282583e-01,6.093739289582377205e-01,6.039278413672650725e-01
3.900000000000000000e+01,6.105925776972204178e-01,5.400722382061098337e-01,6.074225308433282011e-01,5.936180882125748903e-01
4.000000000000000000e+01,6.183688713097453826e-01,5.401721727633964631e-01,6.148226027658124648e-01,6.015132929002363626e-01


==> plots/csv_files/round_vs_bal_acc/ISIC_acc_vs_round_m-3_DELTA.csv <==
1.000000000000000000e+00,2.188627510911133056e-01
2.000000000000000000e+00,3.458012586314336834e-01
3.000000000000000000e+00,3.734388433377169858e-01
4.000000000000000000e+00,4.057451919114985484e-01
5.000000000000000000e+00,4.293363135080430215e-01
6.000000000000000000e+00,4.737202192925467625e-01
7.000000000000000000e+00,4.892394160300569950e-01
8.000000000000000000e+00,5.086608304345917597e-01
9.000000000000000000e+00,5.085313116295117064e-01
1.000000000000000000e+01,5.200941044487049636e-01
1.100000000000000000e+01,5.349147088489746293e-01
1.200000000000000000e+01,5.352782267904947489e-01
1.300000000000000000e+01,5.410605767323283244e-01
1.400000000000000000e+01,5.468988229843427806e-01
1.500000000000000000e+01,5.486339056867045594e-01
1.600000000000000000e+01,5.574570379757507466e-01
1.700000000000000000e+01,5.619466592044007891e-01
1.800000000000000000e+01,5.605235204213144806e-01
1.900000000000000000e+01,5.592537991105637207e-01
2.000000000000000000e+01,5.574667308299446900e-01
2.100000000000000000e+01,5.637465918444611868e-01
2.200000000000000000e+01,5.572676075804360307e-01
2.300000000000000000e+01,5.640713469146098058e-01
2.400000000000000000e+01,5.632403689096446842e-01
2.500000000000000000e+01,5.654363155476912484e-01
2.600000000000000000e+01,5.760089963814760683e-01
2.700000000000000000e+01,5.669688455391416193e-01
2.800000000000000000e+01,5.652467212518562656e-01
2.900000000000000000e+01,5.695627935231901695e-01
3.000000000000000000e+01,5.726473374402335503e-01
3.100000000000000000e+01,5.650182027275865160e-01
3.200000000000000000e+01,5.653116722733244615e-01
3.300000000000000000e+01,5.673990200517732285e-01
3.400000000000000000e+01,5.764260633137873180e-01
3.500000000000000000e+01,5.684521465454273059e-01
3.600000000000000000e+01,5.715472685710172307e-01
3.700000000000000000e+01,5.673678795027793376e-01
3.800000000000000000e+01,5.626174921889607328e-01
3.900000000000000000e+01,5.603158517128387084e-01
4.000000000000000000e+01,5.700905888774250307e-01


==> plots/csv_files/round_vs_bal_acc/ISIC_acc_vs_round_m-5.csv <==
1.000000000000000000e+00,2.959779292464732592e-01,1.549670187826553691e-01,1.549670187826553691e-01,2.153287683675879916e-01
2.000000000000000000e+00,3.766920477855948413e-01,2.331671096570019086e-01,2.331671096570019086e-01,2.893707471613590210e-01
3.000000000000000000e+00,4.337375242092978422e-01,2.748416592845154272e-01,2.748416592845154272e-01,3.500651735613189430e-01
4.000000000000000000e+00,4.574036847706923758e-01,2.995331286775085311e-01,2.995331286775085311e-01,3.797575478663148263e-01
5.000000000000000000e+00,4.785902286593722299e-01,3.328377297325180728e-01,3.328377297325180728e-01,4.086914274406533987e-01
6.000000000000000000e+00,4.954814654917321093e-01,3.384219945305368960e-01,4.615939681919745685e-01,4.243927073913955628e-01
7.000000000000000000e+00,5.048133865100868922e-01,3.460641106733491346e-01,4.715032515753240783e-01,4.326880673644178388e-01
8.000000000000000000e+00,5.096315460027472932e-01,3.456848700324466894e-01,4.713397780230725309e-01,4.383513871309326349e-01
9.000000000000000000e+00,5.251448626215288185e-01,3.474397477292900938e-01,4.777069385843004667e-01,4.505805766507290921e-01
1.000000000000000000e+01,5.336017364467537938e-01,3.626593973293948392e-01,4.869636967474557099e-01,4.579685461159441195e-01
1.100000000000000000e+01,5.405094972309076873e-01,3.611487990630585787e-01,4.856246889936373101e-01,4.536685059345028637e-01
1.200000000000000000e+01,5.468608088607130879e-01,3.624083917800486887e-01,5.057575452778823033e-01,4.696000328058096973e-01
1.300000000000000000e+01,5.599022584253379176e-01,3.672391492418618508e-01,4.986516417820650582e-01,4.761923125899651943e-01
1.400000000000000000e+01,5.572241388305831933e-01,3.739396677742291009e-01,5.075164234176193778e-01,4.726597744189519612e-01
1.500000000000000000e+01,5.657139034552250978e-01,3.690482860303552770e-01,4.985475545285124599e-01,4.745108767972563979e-01
1.600000000000000000e+01,5.698473329919151453e-01,3.772095295363707135e-01,5.142458696404110796e-01,4.760760577470509181e-01
1.700000000000000000e+01,5.695544579478689640e-01,3.682373986372866614e-01,5.199132593251353240e-01,4.748274631553104363e-01
1.800000000000000000e+01,5.665394952395427230e-01,3.749698952004123509e-01,5.184489509019846176e-01,4.814001972786861039e-01
1.900000000000000000e+01,5.684368847859077034e-01,3.820758802812296295e-01,5.185134419595783806e-01,4.906451046451525966e-01
2.000000000000000000e+01,5.865278275168859246e-01,3.805999828977952859e-01,5.252061577439652851e-01,4.923690158664429384e-01
2.100000000000000000e+01,5.804576616089860419e-01,3.895318879953782454e-01,5.320178872181661189e-01,4.905396844019384583e-01
2.200000000000000000e+01,5.677686674008021184e-01,3.704241359602951644e-01,5.288536326029422696e-01,4.917835376856897756e-01
2.300000000000000000e+01,5.739212433104939892e-01,3.971460995694791052e-01,5.336828862935414364e-01,4.974663910183456661e-01
2.400000000000000000e+01,5.733756211160675464e-01,3.868313067318804310e-01,5.285834959624780005e-01,4.951152907705676509e-01
2.500000000000000000e+01,5.861067000549459172e-01,3.936050073715627318e-01,5.354211857477687575e-01,5.051865595772030426e-01
2.600000000000000000e+01,5.845916593835979169e-01,3.998118764562300087e-01,5.256913201594984875e-01,5.058095378344275028e-01
2.700000000000000000e+01,5.783162168772532086e-01,4.045522020295361787e-01,5.313682726388432309e-01,5.079049852183182834e-01
2.800000000000000000e+01,5.804381437348576922e-01,4.003442807690091310e-01,5.305081104711811824e-01,4.966509065738609063e-01
2.900000000000000000e+01,5.884462047475956803e-01,4.089298298766315121e-01,5.370891577518794868e-01,5.076313561738893254e-01
3.000000000000000000e+01,5.848120263457480261e-01,4.077647295918659931e-01,5.395076662948595780e-01,5.071380030539889283e-01
3.100000000000000000e+01,5.830135592164190639e-01,4.054562591999067434e-01,5.462643797875017526e-01,5.008501363147996877e-01
3.200000000000000000e+01,5.895112352042310988e-01,3.977766884561672600e-01,5.426927462632763488e-01,5.139353077280390814e-01
3.300000000000000000e+01,5.852645124014465017e-01,4.141857322188151613e-01,5.448311797188435390e-01,5.189531303169134802e-01
3.400000000000000000e+01,5.880868986111612573e-01,4.204904894757948153e-01,5.528730106514591069e-01,5.110023595915821337e-01
3.500000000000000000e+01,5.923197705031565397e-01,4.313006123222771215e-01,5.567670202690626624e-01,5.280237266592376910e-01
3.600000000000000000e+01,5.914578757179657087e-01,4.248466692003091683e-01,5.600328421639356735e-01,5.227671574914266595e-01
3.700000000000000000e+01,5.859440408350271579e-01,4.218751531074407257e-01,5.587205029496195019e-01,5.145793115125329997e-01
3.800000000000000000e+01,5.920154146744122103e-01,4.324092173537343320e-01,5.572999974003989276e-01,5.160624146700256709e-01
3.900000000000000000e+01,5.864898573087989897e-01,4.288983537862344764e-01,5.443515215601514301e-01,5.232415197721586031e-01
4.000000000000000000e+01,5.887023199659288109e-01,4.263750641766043681e-01,5.546841168054502669e-01,5.234275713023185395e-01


==> plots/csv_files/round_vs_bal_acc/ISIC_acc_vs_round_m-5_DELTA.csv <==
1.000000000000000000e+00,1.577907787852664834e-01
2.000000000000000000e+00,2.363967576352823396e-01
3.000000000000000000e+00,2.632912265769345450e-01
4.000000000000000000e+00,2.904348494017180982e-01
5.000000000000000000e+00,3.222348794347483225e-01
6.000000000000000000e+00,4.386806640334776630e-01
7.000000000000000000e+00,4.791118566078869101e-01
8.000000000000000000e+00,4.819221919579659286e-01
9.000000000000000000e+00,4.907356357333176877e-01
1.000000000000000000e+01,4.894739037828956807e-01
1.100000000000000000e+01,4.899076514673215699e-01
1.200000000000000000e+01,4.891953841004584302e-01
1.300000000000000000e+01,4.936867265694668272e-01
1.400000000000000000e+01,5.009755761694356657e-01
1.500000000000000000e+01,5.026736709129093761e-01
1.600000000000000000e+01,5.041069367951598323e-01
1.700000000000000000e+01,5.010941143082759952e-01
1.800000000000000000e+01,4.993726989192060484e-01
1.900000000000000000e+01,4.948705657935522084e-01
2.000000000000000000e+01,4.938620997214209218e-01
2.100000000000000000e+01,4.970855455609911044e-01
2.200000000000000000e+01,5.007475028592401900e-01
2.300000000000000000e+01,4.972148062109185140e-01
2.400000000000000000e+01,5.018813902756834588e-01
2.500000000000000000e+01,5.070707165778530756e-01
2.600000000000000000e+01,4.971205636370045755e-01
2.700000000000000000e+01,5.047789266111495365e-01
2.800000000000000000e+01,4.987449655807871252e-01
2.900000000000000000e+01,4.947784924633416570e-01
3.000000000000000000e+01,4.969002202085217590e-01
3.100000000000000000e+01,4.980947699786700267e-01
3.200000000000000000e+01,4.942726740224284154e-01
3.300000000000000000e+01,4.939651147486219807e-01
3.400000000000000000e+01,4.931936376391192756e-01
3.500000000000000000e+01,4.999855018872554901e-01
3.600000000000000000e+01,5.091541107421081458e-01
3.700000000000000000e+01,4.978326916450643846e-01
3.800000000000000000e+01,4.945246429072673311e-01
3.900000000000000000e+01,4.889506123436418439e-01
4.000000000000000000e+01,5.012404065613814685e-01


==> plots/csv_files/round_vs_bal_acc/MNIST_acc_vs_round_m-1.csv <==
1.000000000000000000e+00,8.426851406977464709e-01,8.390000909043811017e-01,8.424228445632812035e-01,8.423988781783974256e-01
2.000000000000000000e+00,8.694586827979617905e-01,8.676930503365720693e-01,8.695395785997199756e-01,8.694166292494512893e-01
3.000000000000000000e+00,8.802883720231658993e-01,8.786578860101060817e-01,8.803601345328896377e-01,8.802929306094731121e-01
4.000000000000000000e+00,8.867503947814803222e-01,8.847926972289646974e-01,8.868229117681021290e-01,8.867506125340103296e-01
5.000000000000000000e+00,8.908656579706623058e-01,8.887755382224320488e-01,8.910201263427754981e-01,8.910491126289994401e-01
6.000000000000000000e+00,8.939769515285760360e-01,8.919917094362237453e-01,8.942106360363542006e-01,8.940145779583262842e-01
7.000000000000000000e+00,8.963460907356022300e-01,8.944979301673197103e-01,8.964672744559727402e-01,8.964705215747705846e-01
8.000000000000000000e+00,8.985627387744452577e-01,8.965088220645073269e-01,8.986993271499233993e-01,8.986331722871392369e-01
9.000000000000000000e+00,9.003652127752861389e-01,8.983388166634197480e-01,9.005309363627999053e-01,9.003688543521807253e-01
1.000000000000000000e+01,9.019141062847750856e-01,8.995756814643082189e-01,9.020998288904561457e-01,9.021848095175613036e-01


==> plots/csv_files/round_vs_bal_acc/MNIST_acc_vs_round_m-1_DELTA.csv <==
1.000000000000000000e+00,8.426851406977464709e-01
2.000000000000000000e+00,8.694586827979617905e-01
3.000000000000000000e+00,8.802883720231658993e-01
4.000000000000000000e+00,8.867503947814803222e-01
5.000000000000000000e+00,8.908656579706623058e-01
6.000000000000000000e+00,8.939769515285760360e-01
7.000000000000000000e+00,8.963460907356022300e-01
8.000000000000000000e+00,8.985627387744452577e-01
9.000000000000000000e+00,9.003652127752861389e-01
1.000000000000000000e+01,9.019141062847750856e-01


==> plots/csv_files/round_vs_bal_acc/MNIST_acc_vs_round_m-3.csv <==
1.000000000000000000e+00,8.425610524792231937e-01,8.164859090117471130e-01,8.402599361763103403e-01,8.417839458509615014e-01
2.000000000000000000e+00,8.693630350830974240e-01,8.494120171953868370e-01,8.674658592068260621e-01,8.689551645977136030e-01
3.000000000000000000e+00,8.802254243984073412e-01,8.600568198242077855e-01,8.787566551971146556e-01,8.800885283446746588e-01
4.000000000000000000e+00,8.863757218513450553e-01,8.650253500150203445e-01,8.846083860941711396e-01,8.863836759172019075e-01
5.000000000000000000e+00,8.909322829887500461e-01,8.677864059514147632e-01,8.887632656050483693e-01,8.906798668218420811e-01
6.000000000000000000e+00,8.939634077745782781e-01,8.699952905586803009e-01,8.918567756597921559e-01,8.939842731123743835e-01
7.000000000000000000e+00,8.963554600202525702e-01,8.717288816752104541e-01,8.941333793315238143e-01,8.963996086043124478e-01
8.000000000000000000e+00,8.985002073517265320e-01,8.730124673042652939e-01,8.961500015634162875e-01,8.984603849200583081e-01
9.000000000000000000e+00,9.003372278414353280e-01,8.740691031794272092e-01,8.979451116129855137e-01,9.003072981904637340e-01
1.000000000000000000e+01,9.017687253416143411e-01,8.751503783665137703e-01,8.994194118586383846e-01,9.017093236777672383e-01


==> plots/csv_files/round_vs_bal_acc/MNIST_acc_vs_round_m-3_DELTA.csv <==
1.000000000000000000e+00,8.401612889901557413e-01
2.000000000000000000e+00,8.685037793381557014e-01
3.000000000000000000e+00,8.790197084577588971e-01
4.000000000000000000e+00,8.858064435985617546e-01
5.000000000000000000e+00,8.897015988407691589e-01
6.000000000000000000e+00,8.930180067601589666e-01
7.000000000000000000e+00,8.953178489738682355e-01
8.000000000000000000e+00,8.975022875570864977e-01
9.000000000000000000e+00,8.992323890607230030e-01
1.000000000000000000e+01,9.007585517465527269e-01


==> plots/csv_files/round_vs_bal_acc/MNIST_acc_vs_round_m-5.csv <==
1.000000000000000000e+00,8.424192814276418861e-01,7.253092627387865976e-01,7.843888757727468519e-01,8.405080403599904937e-01
2.000000000000000000e+00,8.697773666298955764e-01,7.799300633270924710e-01,8.240920804902034380e-01,8.685449280544993433e-01
3.000000000000000000e+00,8.802728060121911557e-01,7.916089184384624833e-01,8.345489976023218182e-01,8.796590652787079634e-01
4.000000000000000000e+00,8.865032386846178891e-01,7.956050698080109340e-01,8.393588569739129923e-01,8.857846209104656143e-01
5.000000000000000000e+00,8.908030407560891817e-01,7.978228929846051809e-01,8.420234494072748044e-01,8.899285210127656498e-01
6.000000000000000000e+00,8.938012696523192080e-01,7.991536280335516107e-01,8.442317045463856306e-01,8.934485834469780841e-01
7.000000000000000000e+00,8.963483752497438672e-01,8.003999967177429786e-01,8.458588170027973030e-01,8.962841913622708878e-01
8.000000000000000000e+00,8.984255166849297591e-01,8.020368401361144262e-01,8.471665773925490805e-01,8.983758180823997463e-01
9.000000000000000000e+00,9.003218219937467737e-01,8.027837423940755723e-01,8.487956333205847193e-01,8.999546700049878556e-01
1.000000000000000000e+01,9.017336580706285520e-01,8.036160719910642181e-01,8.495574661418480167e-01,9.015777295900200272e-01


==> plots/csv_files/round_vs_bal_acc/MNIST_acc_vs_round_m-5_DELTA.csv <==
1.000000000000000000e+00,8.365461389967820960e-01
2.000000000000000000e+00,8.654822169242638585e-01
3.000000000000000000e+00,8.759129411965080880e-01
4.000000000000000000e+00,8.818515032034900392e-01
5.000000000000000000e+00,8.857674602161498267e-01
6.000000000000000000e+00,8.885967475822192929e-01
7.000000000000000000e+00,8.910761304078850253e-01
8.000000000000000000e+00,8.930311900431879835e-01
9.000000000000000000e+00,8.950538382688858485e-01
1.000000000000000000e+01,8.960811937106795133e-01

